An Online Multi-dimensional Knapsack Approach for Slice Admission Control

Network Slicing has emerged as a powerful technique to enable cost-effective, multi-tenant communications and services over a shared physical mobile network infrastructure. One major challenge of service provisioning in slice-enabled networks is the uncertainty in the demand for the limited network resources that must be shared among existing slices and potentially new Network Slice Requests. In this paper, we consider admission control of Network Slice Requests in an online setting, with the goal of maximizing the long-term revenue received from admitted requests. We model the Slice Admission Control problem as an Online Multidimensional Knapsack Problem and present two reservation-based policies and their algorithms, which have a competitive performance for Online Multidimensional Knapsack Problems. Through Monte Carlo simulations, we evaluate the performance of our online admission control method in terms of average revenue gained by the Infrastructure Provider, system resource utilization, and the ratio of accepted slice requests. We compare our approach with those of the online First Come First Serve greedy policy. The simulation's results prove that our proposed online policies increase revenues for Infrastructure Providers by up to 12.9 % while reducing the average resource consumption by up to 1.7% In particular, when the tenants' economic inequality increases, an Infrastructure Provider who adopts our proposed online admission policies gains higher revenues compared to an Infrastructure Provider who adopts First Come First Serve.

==> img/acr10.csv <==
iteration,duration_upper_bound,unit_value_beta_params,unit_value_scaler,total_samples,number_of_slots,exp_total_acc,lin_total_acc,fcfs_total_acc,avg_exp_rev_per_all,avg_lin_rev_per_all,avg_fcfs_rev_per_all,var_fcfs_rev_per_all,exp_rev_per_all_gain,var_exp_rev_per_all,lin_rev_per_all_gain,var_lin_rev_per_all,var_exp_rev_per_all_gain,var_lin_rev_per_all_gain,avg_exp_rev_per_acc,avg_lin_rev_per_acc,avg_fcfs_rev_per_acc,var_fcfs_rev_per_acc,exp_rev_per_acc_gain,var_exp_rev_per_acc,lin_rev_per_acc_gain,var_lin_rev_per_acc,var_exp_rev_per_acc_gain,var_lin_rev_per_acc_gain,avg_exp_acc_per_all,avg_lin_acc_per_all,avg_fcfs_acc_per_all,var_fcfs_acc_per_all,exp_acc_per_all_gain,var_exp_acc_per_all,lin_acc_per_all_gain,var_lin_acc_per_all,var_exp_acc_per_all_gain,var_lin_acc_per_all_gain,avg_exp_util_per_slot,avg_lin_util_per_slot,avg_fcfs_util_per_slot,var_fcfs_util_per_slot,exp_util_per_slot_gain,var_exp_util_per_slot,lin_util_per_slot_gain,var_lin_util_per_slot,var_exp_util_per_slot_gain,var_lin_util_per_slot_gain,exp_util_per_acc_gain,lin_util_per_acc_gain,exprp_acr_gain,linrp_acr_gain,y_error_lin,y_error_exp
1,9,0.05,9,100016041,50000000,11485210,11199066,12779683,459.829,459.408,406.989,3005018.719,52.84,3590455.197,52.419,3559958.995,6595473.916,6564977.714,4004.306,4102.859,3185.17,14668828.25,819.137,17073398.2,917.689,16844535.55,31742226.45,31513363.8,0.115,0.112,0.128,0.111,-0.013,0.102,-0.016,0.099,0.213,0.211,145.509,146.211,148.03,5512.298,-2.521,5614.014,-1.82,5636.606,11126.311,11148.903,54.301,73.618,-0.1015625,-0.125,0.0008089108862,0.0008210756423
2,9,0.1,9,100009538,50000000,11543316,11293624,12779101,454.307,453.267,407.126,2906530.532,47.181,3424048.767,46.141,3387229.809,6330579.298,6293760.341,3936.045,4013.859,3186.174,13892045.52,749.871,15961162.8,827.685,15703557.68,29853208.32,29595603.2,0.115,0.113,0.128,0.111,-0.012,0.102,-0.015,0.1,0.214,0.212,145.871,146.627,148.026,5513.417,-2.155,5601.354,-1.399,5617.604,11114.771,11131.021,52.671,69.986,-0.09375,-0.1171875,0.0008130124611,0.0008211023366
3,9,0.15,9,99999450,50000000,11589073,11369468,12779061,449.584,447.749,406.953,2819081.026,42.631,3283822.185,40.796,3238409.395,6102903.211,6057490.421,3879.359,3938.151,3184.514,13214853.95,694.845,15030017.86,753.636,14737502.33,28244871.81,27952356.28,0.116,0.114,0.128,0.111,-0.012,0.102,-0.014,0.101,0.214,0.212,146.18,146.942,148.008,5511.926,-1.828,5591.627,-1.066,5601.241,11103.553,11113.167,51.577,67.109,-0.09375,-0.109375,0.0008171086234,0.0008211437522
4,9,0.2,9,99990024,50000000,11632542,11436491,12779854,445.606,443.305,406.905,2744712.933,38.7,3165670.311,36.4,3115473.597,5910383.244,5860186.53,3830.3,3875.846,3183.641,12634600.03,646.659,14246809.09,692.205,13934801.07,26881409.12,26569401.1,0.116,0.114,0.128,0.111,-0.011,0.103,-0.013,0.101,0.214,0.213,146.416,147.181,147.986,5513.26,-1.57,5581.315,-0.805,5585.284,11094.575,11098.544,50.358,64.49,-0.0859375,-0.1015625,0.0008171471366,0.0008251980417
5,9,0.25,9,99984943,50000000,11667258,11490957,12779095,442.34,439.677,407.183,2684904.521,35.157,3066245.44,32.494,3013040.205,5751149.962,5697944.727,3790.722,3825.713,3185.84,12154606.98,604.881,13584032.04,639.873,13263016.26,25738639.02,25417623.24,0.117,0.115,0.128,0.111,-0.011,0.103,-0.013,0.102,0.215,0.213,146.63,147.414,148.005,5514.13,-1.375,5573.401,-0.591,5575.88,11087.531,11090.011,49.291,62.346,-0.0859375,-0.1015625,0.0008212033207,0.0008252190088
6,9,0.3,9,100002665,50000000,11695187,11543792,12785273,439.317,436.563,406.984,2628698.084,32.333,2980540.319,29.579,2926513.051,5609238.404,5555211.136,3756.489,3781.899,3183.307,11723020.24,573.183,13024944.07,598.592,12700353.78,24747964.31,24423374.02,0.117,0.115,0.128,0.112,-0.011,0.103,-0.012,0.102,0.215,0.214,146.817,147.575,148.002,5512.837,-1.186,5567.464,-0.427,5564.618,11080.301,11077.455,48.88,60.397,-0.0859375,-0.09375,0.0008211305526,0.0008251458848
7,9,0.35,9,99996415,50000000,11726276,11586447,12778429,437.002,433.915,407.126,2583628.843,29.876,2907634.75,26.79,2851046.701,5491263.593,5434675.544,3726.554,3744.892,3185.925,11364901.12,540.629,12536309.94,558.967,12206607.12,23901211.06,23571508.24,0.117,0.116,0.128,0.111,-0.011,0.104,-0.012,0.102,0.215,0.214,147.003,147.773,148.046,5512.624,-1.043,5561.196,-0.273,5555.848,11073.82,11068.473,47.531,58.416,-0.0859375,-0.09375,0.0008211562134,0.0008291676833
8,9,0.4,9,100007074,50000000,11748534,11625578,12779383,434.541,431.588,407.1,2539240.59,27.441,2838138.698,24.488,2783497.098,5377379.288,5322737.688,3698.942,3712.666,3185.825,11018697.46,513.118,12084262.14,526.842,11763017.7,23102959.6,22781715.15,0.117,0.116,0.128,0.111,-0.01,0.104,-0.012,0.103,0.215,0.214,147.132,147.887,148.03,5514.442,-0.898,5555.47,-0.143,5549.31,11069.912,11063.751,46.998,56.868,-0.078125,-0.09375,0.0008251276956,0.0008291234947
9,9,0.45,9,99991471,50000000,11765825,11659401,12781298,432.815,429.692,407.036,2500176.167,25.779,2783207.279,22.656,2726404.836,5283383.446,5226581.003,3678.261,3685.052,3184.347,10715612.93,493.914,11715395.11,500.705,11385580.18,22431008.05,22101193.11,0.118,0.117,0.128,0.111,-0.01,0.104,-0.011,0.103,0.215,0.214,147.251,147.996,148.02,5514.69,-0.769,5550.227,-0.025,5541.574,11064.917,11056.264,46.707,55.612,-0.078125,-0.0859375,0.0008251920709,0.0008291881818
10,9,0.5,9,99998336,50000000,11785403,11690808,12779118,431.119,427.689,406.975,2463927.222,24.144,2731544.737,20.714,2671262.045,5195471.959,5135189.267,3658.011,3658.272,3184.634,10434736.63,473.377,11372959.93,473.638,11030514.9,21807696.57,21465251.53,0.118,0.117,0.128,0.111,-0.01,0.104,-0.011,0.103,0.215,0.215,147.358,148.061,148.008,5511.233,-0.65,5546.92,0.053,5534.689,11058.153,11045.922,46.07,54.134,-0.078125,-0.0859375,0.0008251637452,0.0008291597189
11,9,0.55,9,99995256,50000000,11802422,11718194,12783142,429.605,426.314,407.069,2432911.124,22.536,2683566.77,19.246,2626357.353,5116477.894,5059268.477,3639.797,3637.883,3184.267,10187939.23,455.529,11051899.39,453.615,10728275.08,21239838.62,20916214.32,0.118,0.117,0.128,0.111,-0.01,0.104,-0.011,0.103,0.216,0.215,147.45,148.15,148.002,5513.612,-0.552,5539.922,0.147,5528.63,11053.534,11042.243,45.764,53.239,-0.078125,-0.0859375,0.0008251764533,0.0008291724885
12,9,0.6,9,99992671,50000000,11816156,11744815,12782372,428.403,425.055,407.008,2404300.164,21.395,2644916.235,18.047,2585569.058,5049216.399,4989869.222,3625.305,3618.825,3183.904,9966750.017,441.4,10792515.11,434.92,10455252.93,20759265.13,20422002.95,0.118,0.117,0.128,0.111,-0.01,0.104,-0.01,0.104,0.216,0.215,147.555,148.231,148.014,5514.524,-0.459,5537.329,0.217,5524.803,11051.853,11039.327,45.399,52.072,-0.078125,-0.078125,0.0008291832063,0.0008291832063
13,9,0.65,9,100002388,50000000,11829966,11765044,12782314,426.961,423.691,406.905,2376981.31,20.055,2604297.926,16.786,2546839.735,4981279.236,4923821.045,3609.232,3601.356,3183.422,9757481.055,425.81,10529386.21,417.934,10204129.98,20286867.26,19961611.04,0.118,0.118,0.128,0.111,-0.01,0.104,-0.01,0.104,0.216,0.215,147.627,148.293,148.016,5514.772,-0.388,5536.45,0.277,5520.867,11051.222,11035.639,44.97,51.24,-0.078125,-0.078125,0.0008291429204,0.0008291429204
14,9,0.7,9,100009879,50000000,11839873,11783723,12779511,426.059,422.813,407.045,2355120.237,19.014,2572893.035,15.768,2515934.494,4928013.272,4871054.731,3598.867,3588.466,3185.453,9580207.809,413.413,10314385.07,403.013,9993202.145,19894592.88,19573409.95,0.118,0.118,0.128,0.111,-0.009,0.104,-0.01,0.104,0.216,0.215,147.696,148.351,148.013,5516.203,-0.317,5534.445,0.338,5519.861,11050.648,11036.064,44.62,50.37,-0.0703125,-0.078125,0.0008291118673,0.0008291118673
15,9,0.75,9,99993759,50000000,11853001,11801296,12780005,424.982,421.713,406.967,2331846.227,18.015,2539000.138,14.746,2482688.797,4870846.366,4814535.024,3585.212,3573.224,3184.204,9401624.755,401.009,10089303.42,389.02,9775060.527,19490928.18,19176685.28,0.119,0.118,0.128,0.111,-0.009,0.104,-0.01,0.104,0.216,0.216,147.745,148.39,148.01,5515.324,-0.265,5531.041,0.38,5517.932,11046.365,11033.256,44.172,49.632,-0.0703125,-0.078125,0.0008291786952,0.0008291786952
16,9,0.8,9,99983838,50000000,11859215,11819695,12779732,424.077,420.898,407.085,2313331.628,16.992,2511337.942,13.812,2455414.745,4824669.569,4768746.373,3575.351,3560.411,3184.883,9251678.476,390.468,9905925.293,375.528,9592611.94,19157603.77,18844290.42,0.119,0.118,0.128,0.111,-0.009,0.105,-0.01,0.104,0.216,0.216,147.805,148.426,148.009,5514.43,-0.203,5526.821,0.417,5511.437,11041.25,11025.867,44.091,48.8,-0.0703125,-0.078125,0.0008292198323,0.0008331969286
17,9,0.85,9,99975600,50000000,11870819,11834394,12779905,423.507,420.376,407.087,2293092.003,16.42,2485984.889,13.288,2431962.769,4779076.892,4725054.773,3566.76,3551.284,3184.591,9093358.019,382.169,9725643.786,366.693,9426195.682,18819001.81,18519553.7,0.119,0.118,0.128,0.111,-0.009,0.105,-0.009,0.104,0.216,0.216,147.872,148.474,148.012,5514.411,-0.139,5526.099,0.463,5512.456,11040.51,11026.866,43.761,48.22,-0.0703125,-0.0703125,0.0008292539955,0.0008332312557
18,9,0.9,9,100002781,50000000,11875626,11847581,12778757,422.578,419.437,406.957,2275206.616,15.621,2460612.236,12.48,2406258.202,4735818.853,4681464.818,3558.464,3540.376,3184.728,8958650.197,373.736,9561492.987,355.647,9261393.361,18520143.18,18220043.56,0.119,0.118,0.128,0.111,-0.009,0.105,-0.009,0.104,0.216,0.216,147.924,148.486,148.017,5512.406,-0.093,5522.577,0.469,5506.985,11034.983,11019.391,43.654,47.5,-0.0703125,-0.0703125,0.0008291412912,0.0008331180108
19,9,0.95,9,99996635,50000000,11883988,11863030,12778056,421.942,418.891,406.993,2260842.149,14.95,2440207.934,11.898,2386554.65,4701050.083,4647396.799,3550.392,3530.944,3184.984,8844710.593,365.409,9425662.89,345.96,9128418.218,18270373.48,17973128.81,0.119,0.119,0.128,0.111,-0.009,0.105,-0.009,0.105,0.216,0.216,147.987,148.554,148.035,5515.733,-0.048,5522.722,0.519,5507.113,11038.455,11022.846,43.379,46.866,-0.0703125,-0.0703125,0.000833143613,0.000833143613
20,9,1,9,100003368,50000000,11895541,11875199,12780567,421.359,418.326,407.076,2246216.422,14.283,2418874.723,11.251,2365376.995,4665091.145,4611593.417,3542.278,3522.809,3185.223,8726823.674,357.055,9279821.755,337.586,8982803.042,18006645.43,17709626.72,0.119,0.119,0.128,0.111,-0.009,0.105,-0.009,0.105,0.216,0.216,147.993,148.54,148.001,5513.742,-0.008,5518.294,0.538,5501.762,11032.036,11015.504,43.043,46.411,-0.0703125,-0.0703125,0.0008331155657,0.0008331155657

==> img/acr100.csv <==
iteration,duration_upper_bound,unit_value_beta_params,unit_value_scaler,total_samples,number_of_slots,exp_total_acc,lin_total_acc,fcfs_total_acc,avg_exp_rev_per_all,avg_lin_rev_per_all,avg_fcfs_rev_per_all,var_fcfs_rev_per_all,exp_rev_per_all_gain,var_exp_rev_per_all,lin_rev_per_all_gain,var_lin_rev_per_all,var_exp_rev_per_all_gain,var_lin_rev_per_all_gain,avg_exp_rev_per_acc,avg_lin_rev_per_acc,avg_fcfs_rev_per_acc,var_fcfs_rev_per_acc,exp_rev_per_acc_gain,var_exp_rev_per_acc,lin_rev_per_acc_gain,var_lin_rev_per_acc,var_exp_rev_per_acc_gain,var_lin_rev_per_acc_gain,avg_exp_acc_per_all,avg_lin_acc_per_all,avg_fcfs_acc_per_all,var_fcfs_acc_per_all,exp_acc_per_all_gain,var_exp_acc_per_all,lin_acc_per_all_gain,var_lin_acc_per_all,var_exp_acc_per_all_gain,var_lin_acc_per_all_gain,avg_exp_util_per_slot,avg_lin_util_per_slot,avg_fcfs_util_per_slot,var_fcfs_util_per_slot,exp_util_per_slot_gain,var_exp_util_per_slot,lin_util_per_slot_gain,var_lin_util_per_slot,var_exp_util_per_slot_gain,var_lin_util_per_slot_gain,exp_util_per_acc_gain,lin_util_per_acc_gain,exprp_acr_gain,linrp_acr_gain,y_error_lin,y_error_exp
1,99,0.05,9,100006528,50000000,2531895,2518996,2752374,601.859,595.221,587.404,33155110.09,14.455,34465349.62,7.817,33852533.62,67620459.71,67007643.71,23772.644,23630.829,21343.113,761687650,2429.531,810505216.7,2287.716,799627148,1572192867,1561314798,0.025,0.025,0.028,0.027,-0.002,0.025,-0.002,0.025,0.051,0.051,212.96,213.359,213.467,2006.593,-0.507,2002.065,-0.107,1997.916,4008.658,4004.509,327.679,357.143,-0.07142857143,-0.07142857143,0.001858342162,0.001858342162
2,99,0.1,9,99992129,50000000,2547909,2536059,2753271,600.234,594.2,586.909,32026498.58,13.324,33191676,7.291,32630002.23,65218174.57,64656500.81,23556.034,23428.229,21315.124,721300341.8,2240.911,761852403.8,2113.106,751579937.5,1483152746,1472880279,0.025,0.025,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.051,213.008,213.369,213.464,2001.805,-0.456,1999.824,-0.095,1996.961,4001.629,3998.766,303.502,330.15,-0.07142857143,-0.07142857143,0.00185847596,0.00185847596
3,99,0.15,9,99984104,50000000,2557271,2548057,2749904,598.521,593.122,587.434,31241590.4,11.088,32194765.37,5.688,31681947.28,63436355.77,62923537.67,23400.974,23273.723,21358.582,692274641.1,2042.392,725150381.3,1915.142,715317025.3,1417425022,1407591666,0.026,0.025,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.105,213.386,213.489,2004.609,-0.384,2000.558,-0.104,1997.061,4005.167,4001.669,284.893,305.466,-0.07142857143,-0.07142857143,0.001858550541,0.001858550541
4,99,0.2,9,99995278,50000000,2566067,2560684,2751578,596.736,592.566,587.57,30439376.4,9.167,31244722.86,4.996,30885141.86,61684099.26,61324518.27,23253.8,23139.817,21352.905,662799137.1,1900.895,690691001.4,1786.911,684332378.8,1353490139,1347131516,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.167,213.423,213.495,2004.756,-0.329,2001.122,-0.072,1994.89,4005.878,3999.646,274.062,287.799,-0.07142857143,-0.07142857143,0.001858446696,0.001858446696
5,99,0.25,9,99983643,50000000,2574594,2568314,2752005,595.61,591.735,587.111,29752081.52,8.499,30505984.55,4.624,30150041.76,60258066.07,59902123.28,23130.33,23036.042,21330.438,638464557.2,1799.892,663455916.8,1705.604,656703464.5,1301920474,1295168022,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.2,213.445,213.497,2003.08,-0.297,1997.785,-0.051,1996.285,4000.865,3999.365,261.528,276.432,-0.07142857143,-0.07142857143,0.001858554826,0.001858554826
6,99,0.3,9,100007603,50000000,2584481,2580178,2754452,595.024,590.604,586.823,29122451.98,8.202,29882306.99,3.781,29445877.37,59004758.97,58568329.35,23024.724,22891.797,21306.138,615918381.2,1718.585,639871079.3,1585.659,630806713.9,1255789460,1246725095,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.189,213.37,213.465,2003.922,-0.276,1997.233,-0.095,1998.897,4001.155,4002.819,249.499,259.883,-0.07142857143,-0.07142857143,0.001858332175,0.001858332175
7,99,0.35,9,100007657,50000000,2589500,2588065,2753185,593.79,590.957,587.288,28665841.56,6.503,29245327.24,3.669,28950076.26,57911168.8,57615917.82,22932.452,22835.681,21332.849,598706172.1,1599.604,617187416.1,1502.833,610711495.3,1215893588,1209417667,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.253,213.421,213.483,2004.283,-0.229,1998.26,-0.062,1995.809,4002.543,4000.092,240.643,246.159,-0.07142857143,-0.07142857143,0.001858331673,0.001858331673
8,99,0.4,9,100004124,50000000,2595734,2593631,2754785,593.74,590.66,587.31,28195755.21,6.429,28783685.04,3.35,28475153.03,56979440.25,56670908.24,22874.613,22774.429,21320.525,581518465.2,1554.088,599263628.9,1453.904,592710211.2,1180782094,1174228676,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.283,213.428,213.455,2005.287,-0.173,1999.81,-0.028,1996.124,4005.096,4001.411,234.068,240.194,-0.07142857143,-0.07142857143,0.001858364499,0.001858364499
9,99,0.45,9,99995291,50000000,2597896,2600577,2752078,592.817,589.88,586.779,27763449.87,6.038,28324481,3.102,28001679.52,56087930.87,55765129.39,22818.027,22681.609,21320.298,566725401.5,1497.729,583098619.1,1361.311,575622069,1149824021,1142347470,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.33,213.486,213.476,2002.517,-0.146,1997.709,0.01,1995.565,4000.227,3998.082,227.38,226.134,-0.07142857143,-0.07142857143,0.001858446575,0.001858446575
10,99,0.5,9,100010412,50000000,2602334,2600340,2752531,592.249,590.009,587.195,27409790.47,5.053,27878881.62,2.814,27669754.26,55288672.09,55079544.73,22760.728,22692.042,21335.14,553246510.2,1425.588,566843768.1,1356.901,562652702.8,1120090278,1115899213,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.333,213.486,213.477,2004.195,-0.144,1996.836,0.009,1996.434,4001.032,4000.629,221.044,227.135,-0.07142857143,-0.07142857143,0.001858306077,0.001858306077
11,99,0.55,9,99998018,50000000,2606308,2605453,2752463,592.064,589.58,586.77,27062781.19,5.294,27562854.41,2.81,27315678.39,54625635.6,54378459.58,22716.111,22628.228,21317.572,541270686.2,1398.54,554950720.8,1310.657,549687828.2,1096221407,1090958514,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.305,213.505,213.435,2005.013,-0.13,1998.657,0.07,1998.66,4003.67,4003.673,214.928,220.117,-0.03571428571,-0.03571428571,0.001858421235,0.001858421235
12,99,0.6,9,99993192,50000000,2608767,2610081,2752666,591.415,589.78,587.041,26754396.93,4.374,27175262.59,2.738,27017507.03,53929659.51,53771903.96,22668.742,22594.676,21324.824,529649176.2,1343.918,541153771.7,1269.852,537857418.8,1070802948,1067506595,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.346,213.486,213.468,2004.065,-0.122,1997.917,0.018,1995.316,4001.982,3999.382,211.55,212.16,-0.03571428571,-0.03571428571,0.001858466081,0.001858466081
13,99,0.65,9,99989214,50000000,2611852,2613704,2751403,591.672,589.713,587.148,26516448.92,4.524,26937237.38,2.565,26736402.97,53453686.3,53252851.89,22650.89,22559.911,21337.641,520872283.5,1313.248,531574076.6,1222.27,527175490.3,1052446360,1048047774,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.385,213.51,213.504,2004.676,-0.119,1997.074,0.006,1996.76,4001.75,4001.437,205.033,204.53,-0.03571428571,-0.03571428571,0.00185850305,0.00185850305
14,99,0.7,9,99982914,50000000,2614269,2616649,2752263,590.78,589.308,586.688,26237542.66,4.092,26634995.63,2.621,26448759.45,52872538.29,52686302.11,22594.428,22517.645,21312.913,511408853.7,1281.515,521497554,1204.732,516840238.4,1032906408,1028249092,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.4,213.474,213.478,2006.127,-0.079,1996.97,-0.004,1996.282,4003.097,4002.408,203.206,200.922,-0.03571428571,-0.03571428571,0.001858561601,0.001858561601
15,99,0.75,9,100016934,50000000,2618576,2620196,2752619,590.24,589.102,586.891,26001739.99,3.349,26358194.83,2.211,26200595.44,52359934.82,52202335.43,22544.315,22486.937,21324.781,502547176.9,1219.534,511815942.9,1162.156,507702007.2,1014363120,1010249184,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.026,0.052,0.052,213.396,213.549,213.466,2003.791,-0.07,1998.374,0.083,1996.78,4002.166,4000.571,197.148,197.559,-0.03571428571,-0.03571428571,0.001895046,0.001858245487
16,99,0.8,9,99988267,50000000,2621168,2621080,2751066,590.375,588.754,587.163,25827905.8,3.212,26131571.69,1.591,25969658.55,51959477.49,51797564.35,22520.717,22459.613,21340.602,495831625.1,1180.115,502939792.8,1119.012,499472620.3,998771417.9,995304245.4,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.414,213.494,213.516,2004.141,-0.102,1997.553,-0.022,1997.99,4001.694,4002.131,190.371,192.025,-0.03571428571,-0.03571428571,0.001895317638,0.001895317638
17,99,0.85,9,100004586,50000000,2622286,2624175,2752339,590.392,588.044,587.054,25642908.41,3.339,25965575.08,0.99,25714620.45,51608483.49,51357528.86,22515.45,22409.746,21330.243,489262421.6,1185.207,496581385.7,1079.503,490938708.9,985843807.3,980201130.5,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.384,213.47,213.469,2004.097,-0.085,1997.787,0.001,1998.008,4001.883,4002.104,190.699,189.415,-0.03571428571,-0.03571428571,0.001895162991,0.001895162991
18,99,0.9,9,100024562,50000000,2624463,2627467,2752156,589.309,588.108,587.077,25422941.51,2.231,25681909.94,1.031,25530580.29,51104851.45,50953521.8,22459.959,22388.593,21336.779,481241477.3,1123.18,487585086.1,1051.814,483836825.3,968826563.4,965078302.5,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.374,213.523,213.503,2002.687,-0.128,1996.567,0.02,1997.292,3999.254,3999.979,186.277,184.451,-0.03571428571,-0.03571428571,0.001894973739,0.001894973739
19,99,0.95,9,100011781,50000000,2623662,2629361,2751059,589.535,588.399,586.827,25257353.69,2.707,25533824.28,1.571,25368405.49,50791177.97,50625759.18,22472.566,22380.651,21333.478,475605605.7,1139.088,481559962.2,1047.173,477201443.8,957165568,952807049.5,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.396,213.478,213.457,2006.435,-0.061,1997.479,0.021,1996.461,4003.915,4002.896,187.209,179.97,-0.03571428571,-0.03571428571,0.001895094819,0.001895094819
20,99,1,9,100012086,50000000,2628304,2629787,2751651,589.483,588.433,586.922,25095502.94,2.561,25353815.67,1.511,25234245.73,50449318.61,50329748.68,22430.988,22378.406,21332.385,469576209.8,1098.603,474835515.8,1046.02,472045873.1,944411725.7,941622083,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.433,213.514,213.502,2003.523,-0.069,1997.414,0.012,1995.601,4000.937,3999.124,180.761,180.013,-0.03571428571,-0.03571428571,0.001895091929,0.001895091929

==> img/acr30.csv <==
iteration,duration_upper_bound,unit_value_beta_params,unit_value_scaler,total_samples,number_of_slots,exp_total_acc,lin_total_acc,fcfs_total_acc,avg_exp_rev_per_all,avg_lin_rev_per_all,avg_fcfs_rev_per_all,var_fcfs_rev_per_all,exp_rev_per_all_gain,var_exp_rev_per_all,lin_rev_per_all_gain,var_lin_rev_per_all,var_exp_rev_per_all_gain,var_lin_rev_per_all_gain,avg_exp_rev_per_acc,avg_lin_rev_per_acc,avg_fcfs_rev_per_acc,var_fcfs_rev_per_acc,exp_rev_per_acc_gain,var_exp_rev_per_acc,lin_rev_per_acc_gain,var_lin_rev_per_acc,var_exp_rev_per_acc_gain,var_lin_rev_per_acc_gain,avg_exp_acc_per_all,avg_lin_acc_per_all,avg_fcfs_acc_per_all,var_fcfs_acc_per_all,exp_acc_per_all_gain,var_exp_acc_per_all,lin_acc_per_all_gain,var_lin_acc_per_all,var_exp_acc_per_all_gain,var_lin_acc_per_all_gain,avg_exp_util_per_slot,avg_lin_util_per_slot,avg_fcfs_util_per_slot,var_fcfs_util_per_slot,exp_util_per_slot_gain,var_exp_util_per_slot,lin_util_per_slot_gain,var_lin_util_per_slot,var_exp_util_per_slot_gain,var_lin_util_per_slot_gain,exp_util_per_acc_gain,lin_util_per_acc_gain,exprp_acr_gain,linrp_acr_gain,y_error_lin,y_error_exp
1,29,0.05,9,99996477,50000000,5723867,5593016,6316785,541.346,530.549,506.627,10282327.61,34.719,11405481.33,23.923,11033268.74,21687808.94,21315596.35,9457.361,9485.59,8020.042,102514218,1437.319,114932827,1465.548,112317875.9,217447044.9,214832093.9,0.057,0.056,0.063,0.059,-0.006,0.054,-0.007,0.053,0.113,0.112,183.127,184.067,184.27,3457.601,-1.143,3484.912,-0.202,3454.932,6942.513,6912.534,141.103,186.938,-0.09523809524,-0.1111111111,0.00120263245,0.001213925021
2,29,0.1,9,99992634,50000000,5754719,5644600,6319371,537.154,527.276,506.602,9948088.086,30.553,10928434.29,20.674,10580072.52,20876522.38,20528160.61,9333.467,9340.558,8016.057,97214313.28,1317.41,107789796,1324.501,105102285.5,205004109.2,202316598.8,0.058,0.056,0.063,0.059,-0.006,0.054,-0.007,0.053,0.113,0.112,183.309,184.108,184.243,3454.009,-0.934,3477.842,-0.135,3448.623,6931.851,6902.632,134.924,173.068,-0.09523809524,-0.1111111111,0.00120265556,0.001213948348
3,29,0.15,9,100002427,50000000,5782573,5687915,6318713,533.548,524.401,506.798,9671391.195,26.75,10519411.6,17.603,10201839.58,20190802.8,19873230.77,9227.05,9219.781,8020.783,92795180.25,1206.267,101704790.1,1198.998,99194763.01,194499970.3,191989943.3,0.058,0.057,0.063,0.059,-0.005,0.054,-0.006,0.054,0.114,0.113,183.449,184.195,184.259,3455.512,-0.809,3473.077,-0.064,3446.986,6928.588,6902.498,128.186,161.138,-0.07936507937,-0.09523809524,0.001213888907,0.001213888907
4,29,0.2,9,99992198,50000000,5803505,5718542,6319339,530.994,522.559,506.601,9425459.017,24.393,10200969.41,15.959,9909962.981,19626428.43,19335422,9148.822,9137.271,8016.046,88944913.5,1132.777,96915863.1,1121.225,94566800.8,185860776.6,183511714.3,0.058,0.057,0.063,0.059,-0.005,0.055,-0.006,0.054,0.114,0.113,183.542,184.196,184.254,3455.282,-0.712,3466.253,-0.058,3442.558,6921.535,6897.84,123.446,152.66,-0.07936507937,-0.09523809524,0.001213950995,0.001225139719
5,29,0.25,9,100002932,50000000,5821759,5745799,6316575,528.557,521.115,506.8,9227366.184,21.756,9916216.07,14.315,9660849.853,19143582.25,18888216.04,9079.251,9069.76,8023.573,85774707.07,1055.678,92701336.19,1046.187,90608392.32,178476043.3,176383099.4,0.058,0.057,0.063,0.059,-0.005,0.055,-0.006,0.054,0.114,0.113,183.673,184.293,184.3,3453.917,-0.627,3462.261,-0.008,3440.993,6916.177,6894.91,118.611,144.855,-0.07936507937,-0.09523809524,0.001213885842,0.001225073966
6,29,0.3,9,99999014,50000000,5840542,5776273,6320417,526.171,519.433,506.745,9043168.355,19.426,9648934.776,12.687,9417620.66,18692103.13,18460789.02,9008.847,8992.432,8017.51,82859625.71,991.337,88785395.11,974.922,86845268.06,171645020.8,169704893.8,0.058,0.058,0.063,0.059,-0.005,0.055,-0.005,0.054,0.114,0.114,183.715,184.285,184.232,3455.121,-0.518,3462.105,0.052,3440.981,6917.226,6896.102,115.315,137.747,-0.07936507937,-0.07936507937,0.001213909622,0.001225097966
7,29,0.35,9,100012002,50000000,5854945,5797286,6317372,524.53,518.026,506.586,8874685.663,17.944,9441731.299,11.44,9212702.483,18316416.96,18087388.15,8959.825,8936.737,8019.9,80241489.99,939.925,85701382.53,916.837,83697322.56,165942872.5,163938812.6,0.059,0.058,0.063,0.059,-0.005,0.055,-0.005,0.055,0.114,0.114,183.866,184.346,184.282,3453.406,-0.416,3457.763,0.064,3436.965,6911.17,6890.371,111.642,131.403,-0.07936507937,-0.07936507937,0.001225018415,0.001225018415
8,29,0.4,9,99991883,50000000,5866312,5817146,6318078,523.002,517.074,506.827,8737923.412,16.175,9246933.565,10.246,9037153.21,17984856.98,17775076.62,8914.628,8888.068,8021.211,78014666.71,893.417,82806699.6,866.858,80939149.14,160821366.3,158953815.9,0.059,0.058,0.063,0.059,-0.005,0.055,-0.005,0.055,0.114,0.114,183.905,184.357,184.266,3455.252,-0.361,3457.904,0.091,3440.38,6913.156,6895.632,109.224,126.355,-0.07936507937,-0.07936507937,0.001225141649,0.001225141649
9,29,0.45,9,99997760,50000000,5874995,5829694,6317262,521.757,516.255,506.615,8602278.153,15.143,9087446.742,9.641,8894548.455,17689724.9,17496826.61,8880.781,8855.416,8019.348,75920719.72,861.433,80441953.07,836.068,78723009.85,156362672.8,154643729.6,0.059,0.058,0.063,0.059,-0.004,0.055,-0.005,0.055,0.114,0.114,183.968,184.392,184.267,3457.518,-0.299,3454.395,0.125,3437.652,6911.913,6895.17,107.245,123.048,-0.06349206349,-0.07936507937,0.001225105647,0.001225105647
10,29,0.5,9,100007406,50000000,5886755,5844156,6322266,520.761,515.381,506.652,8484243.976,14.108,8939084.899,8.729,8756444.296,17423328.88,17240688.27,8846.965,8819.401,8014.373,74036512.75,832.592,78200410.82,805.027,76607110.53,152236923.6,150643623.3,0.059,0.058,0.063,0.059,-0.004,0.055,-0.005,0.055,0.115,0.114,184.005,184.416,184.272,3454.39,-0.266,3449.921,0.144,3434.568,6904.311,6888.958,105.554,120.455,-0.06349206349,-0.07936507937,0.001225046563,0.001225046563
11,29,0.55,9,100000142,50000000,5895125,5856584,6319345,519.636,514.696,506.846,8389887.859,12.791,8803241.544,7.85,8635667.409,17193129.4,17025555.27,8814.693,8788.342,8020.554,72501230.64,794.139,76212700.56,767.787,74740875.04,148713931.2,147242105.7,0.059,0.059,0.063,0.059,-0.004,0.055,-0.005,0.055,0.115,0.114,184.047,184.437,184.275,3454.296,-0.227,3448.154,0.162,3433.601,6902.45,6887.897,102.992,116.589,-0.06349206349,-0.07936507937,0.001225091056,0.001225091056
12,29,0.6,9,100007787,50000000,5902961,5870621,6317889,518.63,513.955,506.582,8289525.464,12.048,8685500.556,7.374,8511792.787,16975026.02,16801318.25,8786.612,8755.384,8018.835,70977905.69,767.777,74501940.01,736.549,72844065.03,145479845.7,143821970.7,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.114,184.104,184.459,184.275,3456.043,-0.171,3448.137,0.183,3433.017,6904.181,6889.06,101.061,112.671,-0.06349206349,-0.06349206349,0.00122504423,0.001236130829
13,29,0.65,9,100004192,50000000,5909104,5879042,6319825,517.615,513.344,506.715,8205279.345,10.9,8568097.721,6.63,8406084.203,16773377.07,16611363.55,8759.983,8732.137,8018.2,69610825.04,741.784,72801321.99,713.937,71222288.15,142412147,140833113.2,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.115,184.115,184.436,184.281,3456.205,-0.166,3447.742,0.156,3433.837,6903.947,6890.042,99.931,110.634,-0.06349206349,-0.06349206349,0.001225066249,0.001236153047
14,29,0.7,9,100009880,50000000,5915401,5887232,6316674,517.087,513.08,506.59,8124710.716,10.498,8472915.76,6.49,8325812.997,16597626.48,16450523.71,8742.24,8715.995,8020.672,68367952.9,721.567,71342747.82,695.323,69938928.97,139710700.7,138306881.9,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.115,184.137,184.453,184.276,3455.065,-0.14,3446.855,0.176,3433.646,6901.92,6888.711,97.766,107.898,-0.06349206349,-0.06349206349,0.001225031411,0.001236117894
15,29,0.75,9,99989149,50000000,5919252,5896894,6317383,516.846,512.982,507.018,8058711.044,9.828,8395140.759,5.964,8249451.762,16453851.8,16308162.81,8730.66,8698.252,8024.888,67220171.49,705.772,70100323.42,673.365,68682137.89,137320494.9,135902309.4,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.115,184.209,184.48,184.236,3454.059,-0.027,3446.844,0.244,3433.526,6900.903,6887.585,97.851,106.044,-0.06349206349,-0.06349206349,0.001225158399,0.001236246031
16,29,0.8,9,100005191,50000000,5923512,5904934,6317105,515.999,512.446,506.863,7993926.95,9.135,8308571.911,5.583,8163585.001,16302498.86,16157511.95,8711.477,8678.718,8024.082,66231948.16,687.396,68876840.37,654.636,67384643.52,135108788.5,133616591.7,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.219,184.494,184.274,3455.181,-0.055,3444.715,0.22,3432.387,6899.896,6887.568,96.452,103.672,-0.06349206349,-0.06349206349,0.001236146873,0.001236146873
17,29,0.85,9,100003681,50000000,5931094,5913035,6316749,515.621,512.185,506.782,7926571.623,8.839,8231583.999,5.402,8096713.257,16158155.62,16023284.88,8693.842,8662.279,8023.13,65184967.69,670.712,67691882.67,639.148,66336562.78,132876850.4,131521530.5,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.256,184.493,184.26,3456.649,-0.004,3443.662,0.234,3433.549,6900.311,6890.199,94.804,101.554,-0.06349206349,-0.06349206349,0.001236156205,0.001236156205
18,29,0.9,9,99995158,50000000,5934370,5916976,6318255,514.861,511.665,506.835,7867882.309,8.026,8154549.647,4.83,8025928.291,16022431.96,15893810.6,8675.505,8646.993,8021.368,64243324.87,654.137,66607865.98,625.624,65289716.46,130851190.8,129533041.3,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.26,184.493,184.261,3456.178,-0.001,3443.902,0.232,3432.333,6900.079,6888.51,94.32,100.853,-0.06349206349,-0.06349206349,0.001236208886,0.001236208886
19,29,0.95,9,99996181,50000000,5938741,5924322,6318394,514.56,511.32,506.691,7810226.361,7.869,8091840.455,4.629,7965442.345,15902066.82,15775668.71,8664.127,8630.533,8018.99,63365169.25,645.137,65641064.65,611.543,64374958.59,129006233.9,127740127.8,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.278,184.493,184.245,3455.53,0.033,3441.753,0.247,3431.406,6897.283,6886.937,93.484,99.072,-0.06349206349,-0.06349206349,0.001236202562,0.001236202562
20,29,1,9,99993939,50000000,5943333,5930049,6318866,514.032,511.344,506.766,7757880.437,7.265,8021955.573,4.578,7912769.511,15779836.01,15670649.95,8648.356,8622.406,8019.408,62518916.47,628.948,64617301.53,602.998,63490185.26,127136218,126009101.7,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.258,184.479,184.261,3455.09,-0.003,3440.525,0.219,3431.298,6895.614,6886.388,92.103,97.442,-0.06349206349,-0.06349206349,0.001236216421,0.001236216421

==> img/rev10.csv <==
iteration,duration_upper_bound,unit_value_beta_params,unit_value_scaler,total_samples,number_of_slots,exp_total_acc,lin_total_acc,fcfs_total_acc,avg_exp_rev_per_all,avg_lin_rev_per_all,avg_fcfs_rev_per_all,var_fcfs_rev_per_all,exp_rev_per_all_gain,var_exp_rev_per_all,lin_rev_per_all_gain,var_lin_rev_per_all,var_exp_rev_per_all_gain,var_lin_rev_per_all_gain,avg_exp_rev_per_acc,avg_lin_rev_per_acc,avg_fcfs_rev_per_acc,var_fcfs_rev_per_acc,exp_rev_per_acc_gain,var_exp_rev_per_acc,lin_rev_per_acc_gain,var_lin_rev_per_acc,var_exp_rev_per_acc_gain,var_lin_rev_per_acc_gain,avg_exp_acc_per_all,avg_lin_acc_per_all,avg_fcfs_acc_per_all,var_fcfs_acc_per_all,exp_acc_per_all_gain,var_exp_acc_per_all,lin_acc_per_all_gain,var_lin_acc_per_all,var_exp_acc_per_all_gain,var_lin_acc_per_all_gain,avg_exp_util_per_slot,avg_lin_util_per_slot,avg_fcfs_util_per_slot,var_fcfs_util_per_slot,exp_util_per_slot_gain,var_exp_util_per_slot,lin_util_per_slot_gain,var_lin_util_per_slot,var_exp_util_per_slot_gain,var_lin_util_per_slot_gain,exp_util_per_acc_gain,lin_util_per_acc_gain,linrp_rev_gain,exprp_rev_gain,y_error_lin,y_error_exp
1,9,0.05,9,100016041,50000000,11485210,11199066,12779683,459.829,459.408,406.989,3005018.719,52.84,3590455.197,52.419,3559958.995,6595473.916,6564977.714,4004.306,4102.859,3185.17,14668828.25,819.137,17073398.2,917.689,16844535.55,31742226.45,31513363.8,0.115,0.112,0.128,0.111,-0.013,0.102,-0.016,0.099,0.213,0.211,145.509,146.211,148.03,5512.298,-2.521,5614.014,-1.82,5636.606,11126.311,11148.903,54.301,73.618,0.1287970928,0.1298315188,0.001525572596,0.001532093031
2,9,0.1,9,100009538,50000000,11543316,11293624,12779101,454.307,453.267,407.126,2906530.532,47.181,3424048.767,46.141,3387229.809,6330579.298,6293760.341,3936.045,4013.859,3186.174,13892045.52,749.871,15961162.8,827.685,15703557.68,29853208.32,29595603.2,0.115,0.113,0.128,0.111,-0.012,0.102,-0.015,0.1,0.214,0.212,145.871,146.627,148.026,5513.417,-2.155,5601.354,-1.399,5617.604,11114.771,11131.021,52.671,69.986,0.1133334643,0.1158879561,0.001487649651,0.001495713124
3,9,0.15,9,99999450,50000000,11589073,11369468,12779061,449.584,447.749,406.953,2819081.026,42.631,3283822.185,40.796,3238409.395,6102903.211,6057490.421,3879.359,3938.151,3184.514,13214853.95,694.845,15030017.86,753.636,14737502.33,28244871.81,27952356.28,0.116,0.114,0.128,0.111,-0.012,0.102,-0.014,0.101,0.214,0.212,146.18,146.942,148.008,5511.926,-1.828,5591.627,-1.066,5601.241,11103.553,11113.167,51.577,67.109,0.1002474487,0.1047565689,0.001455293862,0.00146546226
4,9,0.2,9,99990024,50000000,11632542,11436491,12779854,445.606,443.305,406.905,2744712.933,38.7,3165670.311,36.4,3115473.597,5910383.244,5860186.53,3830.3,3875.846,3183.641,12634600.03,646.659,14246809.09,692.205,13934801.07,26881409.12,26569401.1,0.116,0.114,0.128,0.111,-0.011,0.103,-0.013,0.101,0.214,0.213,146.416,147.181,147.986,5513.26,-1.57,5581.315,-0.805,5585.284,11094.575,11098.544,50.358,64.49,0.08945576977,0.09510819479,0.001427639505,0.001439094658
5,9,0.25,9,99984943,50000000,11667258,11490957,12779095,442.34,439.677,407.183,2684904.521,35.157,3066245.44,32.494,3013040.205,5751149.962,5697944.727,3790.722,3825.713,3185.84,12154606.98,604.881,13584032.04,639.873,13263016.26,25738639.02,25417623.24,0.117,0.115,0.128,0.111,-0.011,0.103,-0.013,0.102,0.215,0.213,146.63,147.414,148.005,5514.13,-1.375,5573.401,-0.591,5575.88,11087.531,11090.011,49.291,62.346,0.07980195637,0.0863420133,0.001403050834,0.001415384387
6,9,0.3,9,100002665,50000000,11695187,11543792,12785273,439.317,436.563,406.984,2628698.084,32.333,2980540.319,29.579,2926513.051,5609238.404,5555211.136,3756.489,3781.899,3183.307,11723020.24,573.183,13024944.07,598.592,12700353.78,24747964.31,24423374.02,0.117,0.115,0.128,0.112,-0.011,0.103,-0.012,0.102,0.215,0.214,146.817,147.575,148.002,5512.837,-1.186,5567.464,-0.427,5564.618,11080.301,11077.455,48.88,60.397,0.07267853282,0.0794453836,0.001383311515,0.001396021992
7,9,0.35,9,99996415,50000000,11726276,11586447,12778429,437.002,433.915,407.126,2583628.843,29.876,2907634.75,26.79,2851046.701,5491263.593,5434675.544,3726.554,3744.892,3185.925,11364901.12,540.629,12536309.94,558.967,12206607.12,23901211.06,23571508.24,0.117,0.116,0.128,0.111,-0.011,0.104,-0.012,0.102,0.215,0.214,147.003,147.773,148.046,5512.624,-1.043,5561.196,-0.273,5555.848,11073.82,11068.473,47.531,58.416,0.06580272446,0.07338268742,0.001364925648,0.001378404728
8,9,0.4,9,100007074,50000000,11748534,11625578,12779383,434.541,431.588,407.1,2539240.59,27.441,2838138.698,24.488,2783497.098,5377379.288,5322737.688,3698.942,3712.666,3185.825,11018697.46,513.118,12084262.14,526.842,11763017.7,23102959.6,22781715.15,0.117,0.116,0.128,0.111,-0.01,0.104,-0.012,0.103,0.215,0.214,147.132,147.887,148.03,5514.442,-0.898,5555.47,-0.143,5549.31,11069.912,11063.751,46.998,56.868,0.06015229673,0.06740604274,0.001348673443,0.001361846714
9,9,0.45,9,99991471,50000000,11765825,11659401,12781298,432.815,429.692,407.036,2500176.167,25.779,2783207.279,22.656,2726404.836,5283383.446,5226581.003,3678.261,3685.052,3184.347,10715612.93,493.914,11715395.11,500.705,11385580.18,22431008.05,22101193.11,0.118,0.117,0.128,0.111,-0.01,0.104,-0.011,0.103,0.215,0.214,147.251,147.996,148.02,5514.69,-0.769,5550.227,-0.025,5541.574,11064.917,11056.264,46.707,55.612,0.05566092434,0.06333346436,0.001335084499,0.001348920508
10,9,0.5,9,99998336,50000000,11785403,11690808,12779118,431.119,427.689,406.975,2463927.222,24.144,2731544.737,20.714,2671262.045,5195471.959,5135189.267,3658.011,3658.272,3184.634,10434736.63,473.377,11372959.93,473.638,11030514.9,21807696.57,21465251.53,0.118,0.117,0.128,0.111,-0.01,0.104,-0.011,0.103,0.215,0.215,147.358,148.061,148.008,5511.233,-0.65,5546.92,0.053,5534.689,11058.153,11045.922,46.07,54.134,0.05089747527,0.0593255114,0.001321666891,0.001336496798
11,9,0.55,9,99995256,50000000,11802422,11718194,12783142,429.605,426.314,407.069,2432911.124,22.536,2683566.77,19.246,2626357.353,5116477.894,5059268.477,3639.797,3637.883,3184.267,10187939.23,455.529,11051899.39,453.615,10728275.08,21239838.62,20916214.32,0.118,0.117,0.128,0.111,-0.01,0.104,-0.011,0.103,0.216,0.215,147.45,148.15,148.002,5513.612,-0.552,5539.922,0.147,5528.63,11053.534,11042.243,45.764,53.239,0.04727945385,0.05536162174,0.001310228562,0.001324421909
12,9,0.6,9,99992671,50000000,11816156,11744815,12782372,428.403,425.055,407.008,2404300.164,21.395,2644916.235,18.047,2585569.058,5049216.399,4989869.222,3625.305,3618.825,3183.904,9966750.017,441.4,10792515.11,434.92,10455252.93,20759265.13,20422002.95,0.118,0.117,0.128,0.111,-0.01,0.104,-0.01,0.104,0.216,0.215,147.555,148.231,148.014,5514.524,-0.459,5537.329,0.217,5524.803,11051.853,11039.327,45.399,52.072,0.04434065178,0.05256653432,0.00130022623,0.00131506377
13,9,0.65,9,100002388,50000000,11829966,11765044,12782314,426.961,423.691,406.905,2376981.31,20.055,2604297.926,16.786,2546839.735,4981279.236,4923821.045,3609.232,3601.356,3183.422,9757481.055,425.81,10529386.21,417.934,10204129.98,20286867.26,19961611.04,0.118,0.118,0.128,0.111,-0.01,0.104,-0.01,0.104,0.216,0.215,147.627,148.293,148.016,5514.772,-0.388,5536.45,0.277,5520.867,11051.222,11035.639,44.97,51.24,0.04125287229,0.04928668854,0.001290715362,0.001305193803
14,9,0.7,9,100009879,50000000,11839873,11783723,12779511,426.059,422.813,407.045,2355120.237,19.014,2572893.035,15.768,2515934.494,4928013.272,4871054.731,3598.867,3588.466,3185.453,9580207.809,413.413,10314385.07,403.013,9993202.145,19894592.88,19573409.95,0.118,0.118,0.128,0.111,-0.009,0.104,-0.01,0.104,0.216,0.215,147.696,148.351,148.013,5516.203,-0.317,5534.445,0.338,5519.861,11050.648,11036.064,44.62,50.37,0.0387377317,0.04671227997,0.001282370951,0.001296805586
15,9,0.75,9,99993759,50000000,11853001,11801296,12780005,424.982,421.713,406.967,2331846.227,18.015,2539000.138,14.746,2482688.797,4870846.366,4814535.024,3585.212,3573.224,3184.204,9401624.755,401.009,10089303.42,389.02,9775060.527,19490928.18,19176685.28,0.119,0.118,0.128,0.111,-0.009,0.104,-0.01,0.104,0.216,0.216,147.745,148.39,148.01,5515.324,-0.265,5531.041,0.38,5517.932,11046.365,11033.256,44.172,49.632,0.03623389611,0.04426648844,0.001274216963,0.001288586575
16,9,0.8,9,99983838,50000000,11859215,11819695,12779732,424.077,420.898,407.085,2313331.628,16.992,2511337.942,13.812,2455414.745,4824669.569,4768746.373,3575.351,3560.411,3184.883,9251678.476,390.468,9905925.293,375.528,9592611.94,19157603.77,18844290.42,0.119,0.118,0.128,0.111,-0.009,0.105,-0.01,0.104,0.216,0.216,147.805,148.426,148.009,5514.43,-0.203,5526.821,0.417,5511.437,11041.25,11025.867,44.091,48.8,0.03392903202,0.04174066841,0.00126689409,0.001281239914
17,9,0.85,9,99975600,50000000,11870819,11834394,12779905,423.507,420.376,407.087,2293092.003,16.42,2485984.889,13.288,2431962.769,4779076.892,4725054.773,3566.76,3551.284,3184.591,9093358.019,382.169,9725643.786,366.693,9426195.682,18819001.81,18519553.7,0.119,0.118,0.128,0.111,-0.009,0.105,-0.009,0.104,0.216,0.216,147.872,148.474,148.012,5514.411,-0.139,5526.099,0.463,5512.456,11040.51,11026.866,43.761,48.22,0.03264167119,0.04033535829,0.001260875192,0.001274802426
18,9,0.9,9,100002781,50000000,11875626,11847581,12778757,422.578,419.437,406.957,2275206.616,15.621,2460612.236,12.48,2406258.202,4735818.853,4681464.818,3558.464,3540.376,3184.728,8958650.197,373.736,9561492.987,355.647,9261393.361,18520143.18,18220043.56,0.119,0.118,0.128,0.111,-0.009,0.105,-0.009,0.104,0.216,0.216,147.924,148.486,148.017,5512.406,-0.093,5522.577,0.469,5506.985,11034.983,11019.391,43.654,47.5,0.03066663063,0.03838489079,0.00125442423,0.001268512964
19,9,0.95,9,99996635,50000000,11883988,11863030,12778056,421.942,418.891,406.993,2260842.149,14.95,2440207.934,11.898,2386554.65,4701050.083,4647396.799,3550.392,3530.944,3184.984,8844710.593,365.409,9425662.89,345.96,9128418.218,18270373.48,17973128.81,0.119,0.119,0.128,0.111,-0.009,0.105,-0.009,0.105,0.216,0.216,147.987,148.554,148.035,5515.733,-0.048,5522.722,0.519,5507.113,11038.455,11022.846,43.379,46.866,0.02923391803,0.0367328185,0.001249205655,0.001263169606
20,9,1,9,100003368,50000000,11895541,11875199,12780567,421.359,418.326,407.076,2246216.422,14.283,2418874.723,11.251,2365376.995,4665091.145,4611593.417,3542.278,3522.809,3185.223,8726823.674,357.055,9279821.755,337.586,8982803.042,18006645.43,17709626.72,0.119,0.119,0.128,0.111,-0.009,0.105,-0.009,0.105,0.216,0.216,147.993,148.54,148.001,5513.742,-0.008,5518.294,0.538,5501.762,11032.036,11015.504,43.043,46.411,0.02763857363,0.03508681426,0.001243355314,0.001257337182

==> img/rev100.csv <==
iteration,duration_upper_bound,unit_value_beta_params,unit_value_scaler,total_samples,number_of_slots,exp_total_acc,lin_total_acc,fcfs_total_acc,avg_exp_rev_per_all,avg_lin_rev_per_all,avg_fcfs_rev_per_all,var_fcfs_rev_per_all,exp_rev_per_all_gain,var_exp_rev_per_all,lin_rev_per_all_gain,var_lin_rev_per_all,var_exp_rev_per_all_gain,var_lin_rev_per_all_gain,avg_exp_rev_per_acc,avg_lin_rev_per_acc,avg_fcfs_rev_per_acc,var_fcfs_rev_per_acc,exp_rev_per_acc_gain,var_exp_rev_per_acc,lin_rev_per_acc_gain,var_lin_rev_per_acc,var_exp_rev_per_acc_gain,var_lin_rev_per_acc_gain,avg_exp_acc_per_all,avg_lin_acc_per_all,avg_fcfs_acc_per_all,var_fcfs_acc_per_all,exp_acc_per_all_gain,var_exp_acc_per_all,lin_acc_per_all_gain,var_lin_acc_per_all,var_exp_acc_per_all_gain,var_lin_acc_per_all_gain,avg_exp_util_per_slot,avg_lin_util_per_slot,avg_fcfs_util_per_slot,var_fcfs_util_per_slot,exp_util_per_slot_gain,var_exp_util_per_slot,lin_util_per_slot_gain,var_lin_util_per_slot,var_exp_util_per_slot_gain,var_lin_util_per_slot_gain,exp_util_per_acc_gain,lin_util_per_acc_gain,linrp_rev_gain,exprp_rev_gain,y_error_lin,y_error_exp
1,99,0.05,9,100006528,50000000,2531895,2518996,2752374,601.859,595.221,587.404,33155110.09,14.455,34465349.62,7.817,33852533.62,67620459.71,67007643.71,23772.644,23630.829,21343.113,761687650,2429.531,810505216.7,2287.716,799627148,1572192867,1561314798,0.025,0.025,0.028,0.027,-0.002,0.025,-0.002,0.025,0.051,0.051,212.96,213.359,213.467,2006.593,-0.507,2002.065,-0.107,1997.916,4008.658,4004.509,327.679,357.143,0.01330770645,0.02460827642,0.003259660703,0.003289032402
2,99,0.1,9,99992129,50000000,2547909,2536059,2753271,600.234,594.2,586.909,32026498.58,13.324,33191676,7.291,32630002.23,65218174.57,64656500.81,23556.034,23428.229,21315.124,721300341.8,2240.911,761852403.8,2113.106,751579937.5,1483152746,1472880279,0.025,0.025,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.051,213.008,213.369,213.464,2001.805,-0.456,1999.824,-0.095,1996.961,4001.629,3998.766,303.502,330.15,0.01242270948,0.02270198617,0.003203190421,0.003230641715
3,99,0.15,9,99984104,50000000,2557271,2548057,2749904,598.521,593.122,587.434,31241590.4,11.088,32194765.37,5.688,31681947.28,63436355.77,62923537.67,23400.974,23273.723,21358.582,692274641.1,2042.392,725150381.3,1915.142,715317025.3,1417425022,1407591666,0.026,0.025,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.105,213.386,213.489,2004.609,-0.384,2000.558,-0.104,1997.061,4005.167,4001.669,284.893,305.466,0.009682789896,0.01887531195,0.003153619242,0.00317903973
4,99,0.2,9,99995278,50000000,2566067,2560684,2751578,596.736,592.566,587.57,30439376.4,9.167,31244722.86,4.996,30885141.86,61684099.26,61324518.27,23253.8,23139.817,21352.905,662799137.1,1900.895,690691001.4,1786.911,684332378.8,1353490139,1347131516,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.167,213.423,213.495,2004.756,-0.329,2001.122,-0.072,1994.89,4005.878,3999.646,274.062,287.799,0.008502816686,0.01560154535,0.003112815088,0.003130883163
5,99,0.25,9,99983643,50000000,2574594,2568314,2752005,595.61,591.735,587.111,29752081.52,8.499,30505984.55,4.624,30150041.76,60258066.07,59902123.28,23130.33,23036.042,21330.438,638464557.2,1799.892,663455916.8,1705.604,656703464.5,1301920474,1295168022,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.2,213.445,213.497,2003.08,-0.297,1997.785,-0.051,1996.285,4000.865,3999.365,261.528,276.432,0.007875853118,0.01447596792,0.003078131333,0.00309624779
6,99,0.3,9,100007603,50000000,2584481,2580178,2754452,595.024,590.604,586.823,29122451.98,8.202,29882306.99,3.781,29445877.37,59004758.97,58568329.35,23024.724,22891.797,21306.138,615918381.2,1718.585,639871079.3,1585.659,630806713.9,1255789460,1246725095,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.189,213.37,213.465,2003.922,-0.276,1997.233,-0.095,1998.897,4001.155,4002.819,249.499,259.883,0.006443169405,0.01397695728,0.003043101902,0.003065570495
7,99,0.35,9,100007657,50000000,2589500,2588065,2753185,593.79,590.957,587.288,28665841.56,6.503,29245327.24,3.669,28950076.26,57911168.8,57615917.82,22932.452,22835.681,21332.849,598706172.1,1599.604,617187416.1,1502.833,610711495.3,1215893588,1209417667,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.253,213.421,213.483,2004.283,-0.229,1998.26,-0.062,1995.809,4002.543,4000.092,240.643,246.159,0.00624736075,0.01107293185,0.003014983814,0.003030319159
8,99,0.4,9,100004124,50000000,2595734,2593631,2754785,593.74,590.66,587.31,28195755.21,6.429,28783685.04,3.35,28475153.03,56979440.25,56670908.24,22874.613,22774.429,21320.525,581518465.2,1554.088,599263628.9,1453.904,592710211.2,1180782094,1174228676,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.283,213.428,213.455,2005.287,-0.173,1999.81,-0.028,1996.124,4005.096,4001.411,234.068,240.194,0.005703972349,0.01094651887,0.002990092097,0.003006247473
9,99,0.45,9,99995291,50000000,2597896,2600577,2752078,592.817,589.88,586.779,27763449.87,6.038,28324481,3.102,28001679.52,56087930.87,55765129.39,22818.027,22681.609,21320.298,566725401.5,1497.729,583098619.1,1361.311,575622069,1149824021,1142347470,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.33,213.486,213.476,2002.517,-0.146,1997.709,0.01,1995.565,4000.227,3998.082,227.38,226.134,0.005286487758,0.01029007514,0.002967943204,0.002985001308
10,99,0.5,9,100010412,50000000,2602334,2600340,2752531,592.249,590.009,587.195,27409790.47,5.053,27878881.62,2.814,27669754.26,55288672.09,55079544.73,22760.728,22692.042,21335.14,553246510.2,1425.588,566843768.1,1356.901,562652702.8,1120090278,1115899213,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.333,213.486,213.477,2004.195,-0.144,1996.836,0.009,1996.434,4001.032,4000.629,221.044,227.135,0.004792275139,0.008605318506,0.002947987083,0.002959106521
11,99,0.55,9,99998018,50000000,2606308,2605453,2752463,592.064,589.58,586.77,27062781.19,5.294,27562854.41,2.81,27315678.39,54625635.6,54378459.58,22716.111,22628.228,21317.572,541270686.2,1398.54,554950720.8,1310.657,549687828.2,1096221407,1090958514,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.305,213.505,213.435,2005.013,-0.13,1998.657,0.07,1998.66,4003.67,4003.673,214.928,220.117,0.004788929223,0.009022274486,0.002931367578,0.002944600492
12,99,0.6,9,99993192,50000000,2608767,2610081,2752666,591.415,589.78,587.041,26754396.93,4.374,27175262.59,2.738,27017507.03,53929659.51,53771903.96,22668.742,22594.676,21324.824,529649176.2,1343.918,541153771.7,1269.852,537857418.8,1070802948,1067506595,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.346,213.486,213.468,2004.065,-0.122,1997.917,0.018,1995.316,4001.982,3999.382,211.55,212.16,0.00466406946,0.007450927618,0.002914049123,0.002922544325
13,99,0.65,9,99989214,50000000,2611852,2613704,2751403,591.672,589.713,587.148,26516448.92,4.524,26937237.38,2.565,26736402.97,53453686.3,53252851.89,22650.89,22559.911,21337.641,520872283.5,1313.248,531574076.6,1222.27,527175490.3,1052446360,1048047774,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.385,213.51,213.504,2004.676,-0.119,1997.074,0.006,1996.76,4001.75,4001.437,205.033,204.53,0.004368574874,0.007705042,0.002898379226,0.00290924466
14,99,0.7,9,99982914,50000000,2614269,2616649,2752263,590.78,589.308,586.688,26237542.66,4.092,26634995.63,2.621,26448759.45,52872538.29,52686302.11,22594.428,22517.645,21312.913,511408853.7,1281.515,521497554,1204.732,516840238.4,1032906408,1028249092,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.4,213.474,213.478,2006.127,-0.079,1996.97,-0.004,1996.282,4003.097,4002.408,203.206,200.922,0.004467451184,0.006974746373,0.002885097107,0.002895236844
15,99,0.75,9,100016934,50000000,2618576,2620196,2752619,590.24,589.102,586.891,26001739.99,3.349,26358194.83,2.211,26200595.44,52359934.82,52202335.43,22544.315,22486.937,21324.781,502547176.9,1219.534,511815942.9,1162.156,507702007.2,1014363120,1010249184,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.026,0.052,0.052,213.396,213.549,213.466,2003.791,-0.07,1998.374,0.083,1996.78,4002.166,4000.571,197.148,197.559,0.003767309432,0.0057063407,0.002870048559,0.002878667442
16,99,0.8,9,99988267,50000000,2621168,2621080,2751066,590.375,588.754,587.163,25827905.8,3.212,26131571.69,1.591,25969658.55,51959477.49,51797564.35,22520.717,22459.613,21340.602,495831625.1,1180.115,502939792.8,1119.012,499472620.3,998771417.9,995304245.4,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.414,213.494,213.516,2004.141,-0.102,1997.553,-0.022,1997.99,4001.694,4002.131,190.371,192.025,0.002709639402,0.005470371941,0.002856457723,0.002865348471
17,99,0.85,9,100004586,50000000,2622286,2624175,2752339,590.392,588.044,587.054,25642908.41,3.339,25965575.08,0.99,25714620.45,51608483.49,51357528.86,22515.45,22409.746,21330.243,489262421.6,1185.207,496581385.7,1079.503,490938708.9,985843807.3,980201130.5,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.384,213.47,213.469,2004.097,-0.085,1997.787,0.001,1998.008,4001.883,4002.104,190.699,189.415,0.001686386602,0.005687722083,0.002842692815,0.002856530368
18,99,0.9,9,100024562,50000000,2624463,2627467,2752156,589.309,588.108,587.077,25422941.51,2.231,25681909.94,1.031,25530580.29,51104851.45,50953521.8,22459.959,22388.593,21336.779,481241477.3,1123.18,487585086.1,1051.814,483836825.3,968826563.4,965078302.5,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.374,213.523,213.503,2002.687,-0.128,1996.567,0.02,1997.292,3999.254,3999.979,186.277,184.451,0.001756158051,0.00380018294,0.002832108125,0.002840489225
19,99,0.95,9,100011781,50000000,2623662,2629361,2751059,589.535,588.399,586.827,25257353.69,2.707,25533824.28,1.571,25368405.49,50791177.97,50625759.18,22472.566,22380.651,21333.478,475605605.7,1139.088,481559962.2,1047.173,477201443.8,957165568,952807049.5,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.396,213.478,213.457,2006.435,-0.061,1997.479,0.021,1996.461,4003.915,4002.896,187.209,179.97,0.002677109267,0.004612943849,0.002824481923,0.002833675705
20,99,1,9,100012086,50000000,2628304,2629787,2751651,589.483,588.433,586.922,25095502.94,2.561,25353815.67,1.511,25234245.73,50449318.61,50329748.68,22430.988,22378.406,21332.385,469576209.8,1098.603,474835515.8,1046.02,472045873.1,944411725.7,941622083,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.433,213.514,213.502,2003.523,-0.069,1997.414,0.012,1995.601,4000.937,3999.124,180.761,180.013,0.002574447712,0.00436344182,0.002816543186,0.002823208253

==> img/rev30.csv <==
iteration,duration_upper_bound,unit_value_beta_params,unit_value_scaler,total_samples,number_of_slots,exp_total_acc,lin_total_acc,fcfs_total_acc,avg_exp_rev_per_all,avg_lin_rev_per_all,avg_fcfs_rev_per_all,var_fcfs_rev_per_all,exp_rev_per_all_gain,var_exp_rev_per_all,lin_rev_per_all_gain,var_lin_rev_per_all,var_exp_rev_per_all_gain,var_lin_rev_per_all_gain,avg_exp_rev_per_acc,avg_lin_rev_per_acc,avg_fcfs_rev_per_acc,var_fcfs_rev_per_acc,exp_rev_per_acc_gain,var_exp_rev_per_acc,lin_rev_per_acc_gain,var_lin_rev_per_acc,var_exp_rev_per_acc_gain,var_lin_rev_per_acc_gain,avg_exp_acc_per_all,avg_lin_acc_per_all,avg_fcfs_acc_per_all,var_fcfs_acc_per_all,exp_acc_per_all_gain,var_exp_acc_per_all,lin_acc_per_all_gain,var_lin_acc_per_all,var_exp_acc_per_all_gain,var_lin_acc_per_all_gain,avg_exp_util_per_slot,avg_lin_util_per_slot,avg_fcfs_util_per_slot,var_fcfs_util_per_slot,exp_util_per_slot_gain,var_exp_util_per_slot,lin_util_per_slot_gain,var_lin_util_per_slot,var_exp_util_per_slot_gain,var_lin_util_per_slot_gain,exp_util_per_acc_gain,lin_util_per_acc_gain,linrp_rev_gain,exprp_rev_gain,y_error_lin,y_error_exp
1,29,0.05,9,99996477,50000000,5723867,5593016,6316785,541.346,530.549,506.627,10282327.61,34.719,11405481.33,23.923,11033268.74,21687808.94,21315596.35,9457.361,9485.59,8020.042,102514218,1437.319,114932827,1465.548,112317875.9,217447044.9,214832093.9,0.057,0.056,0.063,0.059,-0.006,0.054,-0.007,0.053,0.113,0.112,183.127,184.067,184.27,3457.601,-1.143,3484.912,-0.202,3454.932,6942.513,6912.534,141.103,186.938,0.04722014421,0.06852970726,0.002157740929,0.00219383525
2,29,0.1,9,99992634,50000000,5754719,5644600,6319371,537.154,527.276,506.602,9948088.086,30.553,10928434.29,20.674,10580072.52,20876522.38,20528160.61,9333.467,9340.558,8016.057,97214313.28,1317.41,107789796,1324.501,105102285.5,205004109.2,202316598.8,0.058,0.056,0.063,0.059,-0.006,0.054,-0.007,0.053,0.113,0.112,183.309,184.108,184.243,3454.009,-0.934,3477.842,-0.135,3448.623,6931.851,6902.632,134.924,173.068,0.04080915591,0.0603096711,0.002113106083,0.002147612636
3,29,0.15,9,100002427,50000000,5782573,5687915,6318713,533.548,524.401,506.798,9671391.195,26.75,10519411.6,17.603,10201839.58,20190802.8,19873230.77,9227.05,9219.781,8020.783,92795180.25,1206.267,101704790.1,1198.998,99194763.01,194499970.3,191989943.3,0.058,0.057,0.063,0.059,-0.005,0.054,-0.006,0.054,0.114,0.113,183.449,184.195,184.259,3455.512,-0.809,3473.077,-0.064,3446.986,6928.588,6902.498,128.186,161.138,0.0347337598,0.05278237089,0.002074086978,0.002106121609
4,29,0.2,9,99992198,50000000,5803505,5718542,6319339,530.994,522.559,506.601,9425459.017,24.393,10200969.41,15.959,9909962.981,19626428.43,19335422,9148.822,9137.271,8016.046,88944913.5,1132.777,96915863.1,1121.225,94566800.8,185860776.6,183511714.3,0.058,0.057,0.063,0.059,-0.005,0.055,-0.006,0.054,0.114,0.113,183.542,184.196,184.254,3455.282,-0.712,3466.253,-0.058,3442.558,6921.535,6897.84,123.446,152.66,0.03150210915,0.04815031948,0.002045101175,0.002074911151
5,29,0.25,9,100002932,50000000,5821759,5745799,6316575,528.557,521.115,506.8,9227366.184,21.756,9916216.07,14.315,9660849.853,19143582.25,18888216.04,9079.251,9069.76,8023.573,85774707.07,1055.678,92701336.19,1046.187,90608392.32,178476043.3,176383099.4,0.058,0.057,0.063,0.059,-0.005,0.055,-0.006,0.054,0.114,0.113,183.673,184.293,184.3,3453.917,-0.627,3462.261,-0.008,3440.993,6916.177,6894.91,118.611,144.855,0.02824585635,0.0429281768,0.00201833186,0.002044833258
6,29,0.3,9,99999014,50000000,5840542,5776273,6320417,526.171,519.433,506.745,9043168.355,19.426,9648934.776,12.687,9417620.66,18692103.13,18460789.02,9008.847,8992.432,8017.51,82859625.71,991.337,88785395.11,974.922,86845268.06,171645020.8,169704893.8,0.058,0.058,0.063,0.059,-0.005,0.055,-0.005,0.054,0.114,0.114,183.715,184.285,184.232,3455.121,-0.518,3462.105,0.052,3440.981,6917.226,6896.102,115.315,137.747,0.02503626084,0.0383348627,0.001993017663,0.00201734528
7,29,0.35,9,100012002,50000000,5854945,5797286,6317372,524.53,518.026,506.586,8874685.663,17.944,9441731.299,11.44,9212702.483,18316416.96,18087388.15,8959.825,8936.737,8019.9,80241489.99,939.925,85701382.53,916.837,83697322.56,165942872.5,163938812.6,0.059,0.058,0.063,0.059,-0.005,0.055,-0.005,0.055,0.114,0.114,183.866,184.346,184.282,3453.406,-0.416,3457.763,0.064,3436.965,6911.17,6890.371,111.642,131.403,0.02258254275,0.03542142894,0.001971706016,0.001996063976
8,29,0.4,9,99991883,50000000,5866312,5817146,6318078,523.002,517.074,506.827,8737923.412,16.175,9246933.565,10.246,9037153.21,17984856.98,17775076.62,8914.628,8888.068,8021.211,78014666.71,893.417,82806699.6,866.858,80939149.14,160821366.3,158953815.9,0.059,0.058,0.063,0.059,-0.005,0.055,-0.005,0.055,0.114,0.114,183.905,184.357,184.266,3455.252,-0.361,3457.904,0.091,3440.38,6913.156,6895.632,109.224,126.355,0.02021597113,0.03191424293,0.001952097874,0.001974625016
9,29,0.45,9,99997760,50000000,5874995,5829694,6317262,521.757,516.255,506.615,8602278.153,15.143,9087446.742,9.641,8894548.455,17689724.9,17496826.61,8880.781,8855.416,8019.348,75920719.72,861.433,80441953.07,836.068,78723009.85,156362672.8,154643729.6,0.059,0.058,0.063,0.059,-0.004,0.055,-0.005,0.055,0.114,0.114,183.968,184.392,184.267,3457.518,-0.299,3454.395,0.125,3437.652,6911.913,6895.17,107.245,123.048,0.01903023006,0.02989054805,0.00193738822,0.001958283846
10,29,0.5,9,100007406,50000000,5886755,5844156,6322266,520.761,515.381,506.652,8484243.976,14.108,8939084.899,8.729,8756444.296,17423328.88,17240688.27,8846.965,8819.401,8014.373,74036512.75,832.592,78200410.82,805.027,76607110.53,152236923.6,150643623.3,0.059,0.058,0.063,0.059,-0.004,0.055,-0.005,0.055,0.115,0.114,184.005,184.416,184.272,3454.39,-0.266,3449.921,0.144,3434.568,6904.311,6888.958,105.554,120.455,0.0172287882,0.0278455429,0.001922055546,0.001941997071
11,29,0.55,9,100000142,50000000,5895125,5856584,6319345,519.636,514.696,506.846,8389887.859,12.791,8803241.544,7.85,8635667.409,17193129.4,17025555.27,8814.693,8788.342,8020.554,72501230.64,794.139,76212700.56,767.787,74740875.04,148713931.2,147242105.7,0.059,0.059,0.063,0.059,-0.004,0.055,-0.005,0.055,0.115,0.114,184.047,184.437,184.275,3454.296,-0.227,3448.154,0.162,3433.601,6902.45,6887.897,102.992,116.589,0.01548793914,0.02523646236,0.001908092851,0.001926517062
12,29,0.6,9,100007787,50000000,5902961,5870621,6317889,518.63,513.955,506.582,8289525.464,12.048,8685500.556,7.374,8511792.787,16975026.02,16801318.25,8786.612,8755.384,8018.835,70977905.69,767.777,74501940.01,736.549,72844065.03,145479845.7,143821970.7,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.114,184.104,184.459,184.275,3456.043,-0.171,3448.137,0.183,3433.017,6904.181,6889.06,101.061,112.671,0.01455637982,0.02378292162,0.001895272847,0.001914514437
13,29,0.65,9,100004192,50000000,5909104,5879042,6319825,517.615,513.344,506.715,8205279.345,10.9,8568097.721,6.63,8406084.203,16773377.07,16611363.55,8759.983,8732.137,8018.2,69610825.04,741.784,72801321.99,713.937,71222288.15,142412147,140833113.2,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.115,184.115,184.436,184.281,3456.205,-0.166,3447.742,0.156,3433.837,6903.947,6890.042,99.931,110.634,0.01308427814,0.02151110585,0.001883006794,0.001901066131
14,29,0.7,9,100009880,50000000,5915401,5887232,6316674,517.087,513.08,506.59,8124710.716,10.498,8472915.76,6.49,8325812.997,16597626.48,16450523.71,8742.24,8715.995,8020.672,68367952.9,721.567,71342747.82,695.323,69938928.97,139710700.7,138306881.9,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.115,184.137,184.453,184.276,3455.065,-0.14,3446.855,0.176,3433.646,6901.92,6888.711,97.766,107.898,0.01281114906,0.02072287254,0.001874403742,0.001890889982
15,29,0.75,9,99989149,50000000,5919252,5896894,6317383,516.846,512.982,507.018,8058711.044,9.828,8395140.759,5.964,8249451.762,16453851.8,16308162.81,8730.66,8698.252,8024.888,67220171.49,705.772,70100323.42,673.365,68682137.89,137320494.9,135902309.4,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.115,184.209,184.48,184.236,3454.059,-0.027,3446.844,0.244,3433.526,6900.903,6887.585,97.851,106.044,0.01176289599,0.0193839272,0.001864406516,0.00188079759
16,29,0.8,9,100005191,50000000,5923512,5904934,6317105,515.999,512.446,506.863,7993926.95,9.135,8308571.911,5.583,8163585.001,16302498.86,16157511.95,8711.477,8678.718,8024.082,66231948.16,687.396,68876840.37,654.636,67384643.52,135108788.5,133616591.7,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.219,184.494,184.274,3455.181,-0.055,3444.715,0.22,3432.387,6899.896,6887.568,96.452,103.672,0.01101481071,0.0180226215,0.00185509639,0.001871497332
17,29,0.85,9,100003681,50000000,5931094,5913035,6316749,515.621,512.185,506.782,7926571.623,8.839,8231583.999,5.402,8096713.257,16158155.62,16023284.88,8693.842,8662.279,8023.13,65184967.69,670.712,67691882.67,639.148,66336562.78,132876850.4,131521530.5,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.256,184.493,184.26,3456.649,-0.004,3443.662,0.234,3433.549,6900.311,6890.199,94.804,101.554,0.01065941569,0.01744142452,0.001847792022,0.00186311823
18,29,0.9,9,99995158,50000000,5934370,5916976,6318255,514.861,511.665,506.835,7867882.309,8.026,8154549.647,4.83,8025928.291,16022431.96,15893810.6,8675.505,8646.993,8021.368,64243324.87,654.137,66607865.98,625.624,65289716.46,130851190.8,129533041.3,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.26,184.493,184.261,3456.178,-0.001,3443.902,0.232,3432.333,6900.079,6888.51,94.32,100.853,0.00952972861,0.01583552833,0.001839583208,0.001854264951
19,29,0.95,9,99996181,50000000,5938741,5924322,6318394,514.56,511.32,506.691,7810226.361,7.869,8091840.455,4.629,7965442.345,15902066.82,15775668.71,8664.127,8630.533,8018.99,63365169.25,645.137,65641064.65,611.543,64374958.59,129006233.9,127740127.8,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.278,184.493,184.245,3455.53,0.033,3441.753,0.247,3431.406,6897.283,6886.937,93.484,99.072,0.009135745454,0.0155301752,0.001833149709,0.001847636957
20,29,1,9,99993939,50000000,5943333,5930049,6318866,514.032,511.344,506.766,7757880.437,7.265,8021955.573,4.578,7912769.511,15779836.01,15670649.95,8648.356,8622.406,8019.408,62518916.47,628.948,64617301.53,602.998,63490185.26,127136218,126009101.7,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.258,184.479,184.261,3455.09,-0.003,3440.525,0.219,3431.298,6895.614,6886.388,92.103,97.442,0.009033755224,0.01433600518,0.001826828727,0.00183938949

==> img/util10.csv <==
iteration,duration_upper_bound,unit_value_beta_params,unit_value_scaler,total_samples,number_of_slots,exp_total_acc,lin_total_acc,fcfs_total_acc,avg_exp_rev_per_all,avg_lin_rev_per_all,avg_fcfs_rev_per_all,var_fcfs_rev_per_all,exp_rev_per_all_gain,var_exp_rev_per_all,lin_rev_per_all_gain,var_lin_rev_per_all,var_exp_rev_per_all_gain,var_lin_rev_per_all_gain,avg_exp_rev_per_acc,avg_lin_rev_per_acc,avg_fcfs_rev_per_acc,var_fcfs_rev_per_acc,exp_rev_per_acc_gain,var_exp_rev_per_acc,lin_rev_per_acc_gain,var_lin_rev_per_acc,var_exp_rev_per_acc_gain,var_lin_rev_per_acc_gain,avg_exp_acc_per_all,avg_lin_acc_per_all,avg_fcfs_acc_per_all,var_fcfs_acc_per_all,exp_acc_per_all_gain,var_exp_acc_per_all,lin_acc_per_all_gain,var_lin_acc_per_all,var_exp_acc_per_all_gain,var_lin_acc_per_all_gain,avg_exp_util_per_slot,avg_lin_util_per_slot,avg_fcfs_util_per_slot,var_fcfs_util_per_slot,exp_util_per_slot_gain,var_exp_util_per_slot,lin_util_per_slot_gain,var_lin_util_per_slot,var_exp_util_per_slot_gain,var_lin_util_per_slot_gain,exp_util_per_acc_gain,lin_util_per_acc_gain,linrp_util_gain,exprp_util_gain,y_error_lin,y_error_exp
1,9,0.05,9,100016041,50000000,11485210,11199066,12779683,459.829,459.408,406.989,3005018.719,52.84,3590455.197,52.419,3559958.995,6595473.916,6564977.714,4004.306,4102.859,3185.17,14668828.25,819.137,17073398.2,917.689,16844535.55,31742226.45,31513363.8,0.115,0.112,0.128,0.111,-0.013,0.102,-0.016,0.099,0.213,0.211,145.509,146.211,148.03,5512.298,-2.521,5614.014,-1.82,5636.606,11126.311,11148.903,54.301,73.618,-0.01229480511,-0.01703033169,0.0002360488996,0.0002355753726
2,9,0.1,9,100009538,50000000,11543316,11293624,12779101,454.307,453.267,407.126,2906530.532,47.181,3424048.767,46.141,3387229.809,6330579.298,6293760.341,3936.045,4013.859,3186.174,13892045.52,749.871,15961162.8,827.685,15703557.68,29853208.32,29595603.2,0.115,0.113,0.128,0.111,-0.012,0.102,-0.015,0.1,0.214,0.212,145.871,146.627,148.026,5513.417,-2.155,5601.354,-1.399,5617.604,11114.771,11131.021,52.671,69.986,-0.009451042384,-0.01455825328,0.0002356570502,0.0002353159617
3,9,0.15,9,99999450,50000000,11589073,11369468,12779061,449.584,447.749,406.953,2819081.026,42.631,3283822.185,40.796,3238409.395,6102903.211,6057490.421,3879.359,3938.151,3184.514,13214853.95,694.845,15030017.86,753.636,14737502.33,28244871.81,27952356.28,0.116,0.114,0.128,0.111,-0.012,0.102,-0.014,0.101,0.214,0.212,146.18,146.942,148.008,5511.926,-1.828,5591.627,-1.066,5601.241,11103.553,11113.167,51.577,67.109,-0.007202313388,-0.01235068375,0.0002353422057,0.0002351401477
4,9,0.2,9,99990024,50000000,11632542,11436491,12779854,445.606,443.305,406.905,2744712.933,38.7,3165670.311,36.4,3115473.597,5910383.244,5860186.53,3830.3,3875.846,3183.641,12634600.03,646.659,14246809.09,692.205,13934801.07,26881409.12,26569401.1,0.116,0.114,0.128,0.111,-0.011,0.103,-0.013,0.101,0.214,0.213,146.416,147.181,147.986,5513.26,-1.57,5581.315,-0.805,5585.284,11094.575,11098.544,50.358,64.49,-0.005439703756,-0.01060911167,0.0002350416781,0.0002349581509
5,9,0.25,9,99984943,50000000,11667258,11490957,12779095,442.34,439.677,407.183,2684904.521,35.157,3066245.44,32.494,3013040.205,5751149.962,5697944.727,3790.722,3825.713,3185.84,12154606.98,604.881,13584032.04,639.873,13263016.26,25738639.02,25417623.24,0.117,0.115,0.128,0.111,-0.011,0.103,-0.013,0.102,0.215,0.213,146.63,147.414,148.005,5514.13,-1.375,5573.401,-0.591,5575.88,11087.531,11090.011,49.291,62.346,-0.003993108341,-0.009290226682,0.0002348135758,0.0002347613717
6,9,0.3,9,100002665,50000000,11695187,11543792,12785273,439.317,436.563,406.984,2628698.084,32.333,2980540.319,29.579,2926513.051,5609238.404,5555211.136,3756.489,3781.899,3183.307,11723020.24,573.183,13024944.07,598.592,12700353.78,24747964.31,24423374.02,0.117,0.115,0.128,0.112,-0.011,0.103,-0.012,0.102,0.215,0.214,146.817,147.575,148.002,5512.837,-1.186,5567.464,-0.427,5564.618,11080.301,11077.455,48.88,60.397,-0.002885096147,-0.008013405224,0.000234581076,0.0002346410561
7,9,0.35,9,99996415,50000000,11726276,11586447,12778429,437.002,433.915,407.126,2583628.843,29.876,2907634.75,26.79,2851046.701,5491263.593,5434675.544,3726.554,3744.892,3185.925,11364901.12,540.629,12536309.94,558.967,12206607.12,23901211.06,23571508.24,0.117,0.116,0.128,0.111,-0.011,0.104,-0.012,0.102,0.215,0.214,147.003,147.773,148.046,5512.624,-1.043,5561.196,-0.273,5555.848,11073.82,11068.473,47.531,58.416,-0.001844021453,-0.007045107602,0.0002343264861,0.0002344392391
8,9,0.4,9,100007074,50000000,11748534,11625578,12779383,434.541,431.588,407.1,2539240.59,27.441,2838138.698,24.488,2783497.098,5377379.288,5322737.688,3698.942,3712.666,3185.825,11018697.46,513.118,12084262.14,526.842,11763017.7,23102959.6,22781715.15,0.117,0.116,0.128,0.111,-0.01,0.104,-0.012,0.103,0.215,0.214,147.132,147.887,148.03,5514.442,-0.898,5555.47,-0.143,5549.31,11069.912,11063.751,46.998,56.868,-0.0009660204013,-0.006066337904,0.000234213883,0.0002343438412
9,9,0.45,9,99991471,50000000,11765825,11659401,12781298,432.815,429.692,407.036,2500176.167,25.779,2783207.279,22.656,2726404.836,5283383.446,5226581.003,3678.261,3685.052,3184.347,10715612.93,493.914,11715395.11,500.705,11385580.18,22431008.05,22101193.11,0.118,0.117,0.128,0.111,-0.01,0.104,-0.011,0.103,0.215,0.214,147.251,147.996,148.02,5514.69,-0.769,5550.227,-0.025,5541.574,11064.917,11056.264,46.707,55.612,-0.0001688960951,-0.005195243886,0.0002340663855,0.000234249058
10,9,0.5,9,99998336,50000000,11785403,11690808,12779118,431.119,427.689,406.975,2463927.222,24.144,2731544.737,20.714,2671262.045,5195471.959,5135189.267,3658.011,3658.272,3184.634,10434736.63,473.377,11372959.93,473.638,11030514.9,21807696.57,21465251.53,0.118,0.117,0.128,0.111,-0.01,0.104,-0.011,0.103,0.215,0.215,147.358,148.061,148.008,5511.233,-0.65,5546.92,0.053,5534.689,11058.153,11045.922,46.07,54.134,0.000358088752,-0.004391654505,0.0002339399007,0.0002341982476
11,9,0.55,9,99995256,50000000,11802422,11718194,12783142,429.605,426.314,407.069,2432911.124,22.536,2683566.77,19.246,2626357.353,5116477.894,5059268.477,3639.797,3637.883,3184.267,10187939.23,455.529,11051899.39,453.615,10728275.08,21239838.62,20916214.32,0.118,0.117,0.128,0.111,-0.01,0.104,-0.011,0.103,0.216,0.215,147.45,148.15,148.002,5513.612,-0.552,5539.922,0.147,5528.63,11053.534,11042.243,45.764,53.239,0.0009932298212,-0.003729679329,0.0002338212936,0.000234059957
12,9,0.6,9,99992671,50000000,11816156,11744815,12782372,428.403,425.055,407.008,2404300.164,21.395,2644916.235,18.047,2585569.058,5049216.399,4989869.222,3625.305,3618.825,3183.904,9966750.017,441.4,10792515.11,434.92,10455252.93,20759265.13,20422002.95,0.118,0.117,0.128,0.111,-0.01,0.104,-0.01,0.104,0.216,0.215,147.555,148.231,148.014,5514.524,-0.459,5537.329,0.217,5524.803,11051.853,11039.327,45.399,52.072,0.001466077533,-0.003101058008,0.0002337214022,0.0002339862023
13,9,0.65,9,100002388,50000000,11829966,11765044,12782314,426.961,423.691,406.905,2376981.31,20.055,2604297.926,16.786,2546839.735,4981279.236,4923821.045,3609.232,3601.356,3183.422,9757481.055,425.81,10529386.21,417.934,10204129.98,20286867.26,19961611.04,0.118,0.118,0.128,0.111,-0.01,0.104,-0.01,0.104,0.216,0.215,147.627,148.293,148.016,5514.772,-0.388,5536.45,0.277,5520.867,11051.222,11035.639,44.97,51.24,0.001871419306,-0.002621338234,0.0002336349761,0.0002339644686
14,9,0.7,9,100009879,50000000,11839873,11783723,12779511,426.059,422.813,407.045,2355120.237,19.014,2572893.035,15.768,2515934.494,4928013.272,4871054.731,3598.867,3588.466,3185.453,9580207.809,413.413,10314385.07,403.013,9993202.145,19894592.88,19573409.95,0.118,0.118,0.128,0.111,-0.009,0.104,-0.01,0.104,0.216,0.215,147.696,148.351,148.013,5516.203,-0.317,5534.445,0.338,5519.861,11050.648,11036.064,44.62,50.37,0.002283583199,-0.002141703769,0.0002336184239,0.0002339268414
15,9,0.75,9,99993759,50000000,11853001,11801296,12780005,424.982,421.713,406.967,2331846.227,18.015,2539000.138,14.746,2482688.797,4870846.366,4814535.024,3585.212,3573.224,3184.204,9401624.755,401.009,10089303.42,389.02,9775060.527,19490928.18,19176685.28,0.119,0.118,0.128,0.111,-0.009,0.104,-0.01,0.104,0.216,0.216,147.745,148.39,148.01,5515.324,-0.265,5531.041,0.38,5517.932,11046.365,11033.256,44.172,49.632,0.002567394095,-0.001790419566,0.0002335823339,0.0002338596312
16,9,0.8,9,99983838,50000000,11859215,11819695,12779732,424.077,420.898,407.085,2313331.628,16.992,2511337.942,13.812,2455414.745,4824669.569,4768746.373,3575.351,3560.411,3184.883,9251678.476,390.468,9905925.293,375.528,9592611.94,19157603.77,18844290.42,0.119,0.118,0.128,0.111,-0.009,0.105,-0.01,0.104,0.216,0.216,147.805,148.426,148.009,5514.43,-0.203,5526.821,0.417,5511.437,11041.25,11025.867,44.091,48.8,0.002817396239,-0.001371538217,0.0002334463992,0.00023377198
17,9,0.85,9,99975600,50000000,11870819,11834394,12779905,423.507,420.376,407.087,2293092.003,16.42,2485984.889,13.288,2431962.769,4779076.892,4725054.773,3566.76,3551.284,3184.591,9093358.019,382.169,9725643.786,366.693,9426195.682,18819001.81,18519553.7,0.119,0.118,0.128,0.111,-0.009,0.105,-0.009,0.104,0.216,0.216,147.872,148.474,148.012,5514.411,-0.139,5526.099,0.463,5512.456,11040.51,11026.866,43.761,48.22,0.003128124747,-0.0009391130449,0.0002334632468,0.0002337519721
18,9,0.9,9,100002781,50000000,11875626,11847581,12778757,422.578,419.437,406.957,2275206.616,15.621,2460612.236,12.48,2406258.202,4735818.853,4681464.818,3558.464,3540.376,3184.728,8958650.197,373.736,9561492.987,355.647,9261393.361,18520143.18,18220043.56,0.119,0.118,0.128,0.111,-0.009,0.105,-0.009,0.104,0.216,0.216,147.924,148.486,148.017,5512.406,-0.093,5522.577,0.469,5506.985,11034.983,11019.391,43.654,47.5,0.003168554963,-0.0006283062081,0.0002333394819,0.000233669577
19,9,0.95,9,99996635,50000000,11883988,11863030,12778056,421.942,418.891,406.993,2260842.149,14.95,2440207.934,11.898,2386554.65,4701050.083,4647396.799,3550.392,3530.944,3184.984,8844710.593,365.409,9425662.89,345.96,9128418.218,18270373.48,17973128.81,0.119,0.119,0.128,0.111,-0.009,0.105,-0.009,0.105,0.216,0.216,147.987,148.554,148.035,5515.733,-0.048,5522.722,0.519,5507.113,11038.455,11022.846,43.379,46.866,0.003505927652,-0.0003242476441,0.0002333138209,0.0002336442316
20,9,1,9,100003368,50000000,11895541,11875199,12780567,421.359,418.326,407.076,2246216.422,14.283,2418874.723,11.251,2365376.995,4665091.145,4611593.417,3542.278,3522.809,3185.223,8726823.674,357.055,9279821.755,337.586,8982803.042,18006645.43,17709626.72,0.119,0.119,0.128,0.111,-0.009,0.105,-0.009,0.105,0.216,0.216,147.993,148.54,148.001,5513.742,-0.008,5518.294,0.538,5501.762,11032.036,11015.504,43.043,46.411,0.003635110574,-0.00005405368883,0.0002332540161,0.0002336042005

==> img/util100.csv <==
iteration,duration_upper_bound,unit_value_beta_params,unit_value_scaler,total_samples,number_of_slots,exp_total_acc,lin_total_acc,fcfs_total_acc,avg_exp_rev_per_all,avg_lin_rev_per_all,avg_fcfs_rev_per_all,var_fcfs_rev_per_all,exp_rev_per_all_gain,var_exp_rev_per_all,lin_rev_per_all_gain,var_lin_rev_per_all,var_exp_rev_per_all_gain,var_lin_rev_per_all_gain,avg_exp_rev_per_acc,avg_lin_rev_per_acc,avg_fcfs_rev_per_acc,var_fcfs_rev_per_acc,exp_rev_per_acc_gain,var_exp_rev_per_acc,lin_rev_per_acc_gain,var_lin_rev_per_acc,var_exp_rev_per_acc_gain,var_lin_rev_per_acc_gain,avg_exp_acc_per_all,avg_lin_acc_per_all,avg_fcfs_acc_per_all,var_fcfs_acc_per_all,exp_acc_per_all_gain,var_exp_acc_per_all,lin_acc_per_all_gain,var_lin_acc_per_all,var_exp_acc_per_all_gain,var_lin_acc_per_all_gain,avg_exp_util_per_slot,avg_lin_util_per_slot,avg_fcfs_util_per_slot,var_fcfs_util_per_slot,exp_util_per_slot_gain,var_exp_util_per_slot,lin_util_per_slot_gain,var_lin_util_per_slot,var_exp_util_per_slot_gain,var_lin_util_per_slot_gain,exp_util_per_acc_gain,lin_util_per_acc_gain,linrp_util_gain,exprp_util_gain,y_error_lin,y_error_exp
1,99,0.05,9,100006528,50000000,2531895,2518996,2752374,601.859,595.221,587.404,33155110.09,14.455,34465349.62,7.817,33852533.62,67620459.71,67007643.71,23772.644,23630.829,21343.113,761687650,2429.531,810505216.7,2287.716,799627148,1572192867,1561314798,0.025,0.025,0.028,0.027,-0.002,0.025,-0.002,0.025,0.051,0.051,212.96,213.359,213.467,2006.593,-0.507,2002.065,-0.107,1997.916,4008.658,4004.509,327.679,357.143,-0.0005012484365,-0.002375074367,0.00009745424155,0.00009755537892
2,99,0.1,9,99992129,50000000,2547909,2536059,2753271,600.234,594.2,586.909,32026498.58,13.324,33191676,7.291,32630002.23,65218174.57,64656500.81,23556.034,23428.229,21315.124,721300341.8,2240.911,761852403.8,2113.106,751579937.5,1483152746,1472880279,0.025,0.025,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.051,213.008,213.369,213.464,2001.805,-0.456,1999.824,-0.095,1996.961,4001.629,3998.766,303.502,330.15,-0.0004450399131,-0.002136191583,0.00009743231658,0.00009750213487
3,99,0.15,9,99984104,50000000,2557271,2548057,2749904,598.521,593.122,587.434,31241590.4,11.088,32194765.37,5.688,31681947.28,63436355.77,62923537.67,23400.974,23273.723,21358.582,692274641.1,2042.392,725150381.3,1915.142,715317025.3,1417425022,1407591666,0.026,0.025,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.105,213.386,213.489,2004.609,-0.384,2000.558,-0.104,1997.061,4005.167,4001.669,284.893,305.466,-0.0004871445367,-0.00179868752,0.00009742334625,0.00009750860665
4,99,0.2,9,99995278,50000000,2566067,2560684,2751578,596.736,592.566,587.57,30439376.4,9.167,31244722.86,4.996,30885141.86,61684099.26,61324518.27,23253.8,23139.817,21352.905,662799137.1,1900.895,690691001.4,1786.911,684332378.8,1353490139,1347131516,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.167,213.423,213.495,2004.756,-0.329,2001.122,-0.072,1994.89,4005.878,3999.646,274.062,287.799,-0.000337244432,-0.001541019696,0.00009736764105,0.00009751960982
5,99,0.25,9,99983643,50000000,2574594,2568314,2752005,595.61,591.735,587.111,29752081.52,8.499,30505984.55,4.624,30150041.76,60258066.07,59902123.28,23130.33,23036.042,21330.438,638464557.2,1799.892,663455916.8,1705.604,656703464.5,1301920474,1295168022,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.2,213.445,213.497,2003.08,-0.297,1997.785,-0.051,1996.285,4000.865,3999.365,261.528,276.432,-0.0002388792348,-0.00139112025,0.00009740076661,0.00009743735299
6,99,0.3,9,100007603,50000000,2584481,2580178,2754452,595.024,590.604,586.823,29122451.98,8.202,29882306.99,3.781,29445877.37,59004758.97,58568329.35,23024.724,22891.797,21306.138,615918381.2,1718.585,639871079.3,1585.659,630806713.9,1255789460,1246725095,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.189,213.37,213.465,2003.922,-0.276,1997.233,-0.095,1998.897,4001.155,4002.819,249.499,259.883,-0.0004450378282,-0.001292952006,0.00009747907749,0.00009743849537
7,99,0.35,9,100007657,50000000,2589500,2588065,2753185,593.79,590.957,587.288,28665841.56,6.503,29245327.24,3.669,28950076.26,57911168.8,57615917.82,22932.452,22835.681,21332.849,598706172.1,1599.604,617187416.1,1502.833,610711495.3,1215893588,1209417667,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.253,213.421,213.483,2004.283,-0.229,1998.26,-0.062,1995.809,4002.543,4000.092,240.643,246.159,-0.0002904212513,-0.001072684944,0.00009739554033,0.00009745532642
8,99,0.4,9,100004124,50000000,2595734,2593631,2754785,593.74,590.66,587.31,28195755.21,6.429,28783685.04,3.35,28475153.03,56979440.25,56670908.24,22874.613,22774.429,21320.525,581518465.2,1554.088,599263628.9,1453.904,592710211.2,1180782094,1174228676,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.283,213.428,213.455,2005.287,-0.173,1999.81,-0.028,1996.124,4005.096,4001.411,234.068,240.194,-0.0001311751891,-0.0008104752758,0.00009741600292,0.0000975059046
9,99,0.45,9,99995291,50000000,2597896,2600577,2752078,592.817,589.88,586.779,27763449.87,6.038,28324481,3.102,28001679.52,56087930.87,55765129.39,22818.027,22681.609,21320.298,566725401.5,1497.729,583098619.1,1361.311,575622069,1149824021,1142347470,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.33,213.486,213.476,2002.517,-0.146,1997.709,0.01,1995.565,4000.227,3998.082,227.38,226.134,0.00004684367329,-0.0006839176301,0.00009739278001,0.00009744508451
10,99,0.5,9,100010412,50000000,2602334,2600340,2752531,592.249,590.009,587.195,27409790.47,5.053,27878881.62,2.814,27669754.26,55288672.09,55079544.73,22760.728,22692.042,21335.14,553246510.2,1425.588,566843768.1,1356.901,562652702.8,1120090278,1115899213,0.026,0.026,0.028,0.027,-0.002,0.025,-0.002,0.025,0.052,0.052,213.333,213.486,213.477,2004.195,-0.144,1996.836,0.009,1996.434,4001.032,4000.629,221.044,227.135,0.00004215910848,-0.0006745457356,0.00009741352698,0.00009742333404
11,99,0.55,9,99998018,50000000,2606308,2605453,2752463,592.064,589.58,586.77,27062781.19,5.294,27562854.41,2.81,27315678.39,54625635.6,54378459.58,22716.111,22628.228,21317.572,541270686.2,1398.54,554950720.8,1310.657,549687828.2,1096221407,1090958514,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.305,213.505,213.435,2005.013,-0.13,1998.657,0.07,1998.66,4003.67,4003.673,214.928,220.117,0.0003279687024,-0.0006090847331,0.00009748699915,0.00009748692599
12,99,0.6,9,99993192,50000000,2608767,2610081,2752666,591.415,589.78,587.041,26754396.93,4.374,27175262.59,2.738,27017507.03,53929659.51,53771903.96,22668.742,22594.676,21324.824,529649176.2,1343.918,541153771.7,1269.852,537857418.8,1070802948,1067506595,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.346,213.486,213.468,2004.065,-0.122,1997.917,0.018,1995.316,4001.982,3999.382,211.55,212.16,0.00008432177188,-0.0005715142316,0.00009739035334,0.00009745380941
13,99,0.65,9,99989214,50000000,2611852,2613704,2751403,591.672,589.713,587.148,26516448.92,4.524,26937237.38,2.565,26736402.97,53453686.3,53252851.89,22650.89,22559.911,21337.641,520872283.5,1313.248,531574076.6,1222.27,527175490.3,1052446360,1048047774,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.385,213.51,213.504,2004.676,-0.119,1997.074,0.006,1996.76,4001.75,4001.437,205.033,204.53,0.00002810251799,-0.0005573666067,0.00009740915999,0.00009741681872
14,99,0.7,9,99982914,50000000,2614269,2616649,2752263,590.78,589.308,586.688,26237542.66,4.092,26634995.63,2.621,26448759.45,52872538.29,52686302.11,22594.428,22517.645,21312.913,511408853.7,1281.515,521497554,1204.732,516840238.4,1032906408,1028249092,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.025,0.052,0.052,213.4,213.474,213.478,2006.127,-0.079,1996.97,-0.004,1996.282,4003.097,4002.408,203.206,200.922,-0.00001873729377,-0.000370061552,0.00009740936229,0.00009742614646
15,99,0.75,9,100016934,50000000,2618576,2620196,2752619,590.24,589.102,586.891,26001739.99,3.349,26358194.83,2.211,26200595.44,52359934.82,52202335.43,22544.315,22486.937,21324.781,502547176.9,1219.534,511815942.9,1162.156,507702007.2,1014363120,1010249184,0.026,0.026,0.028,0.027,-0.001,0.025,-0.001,0.026,0.052,0.052,213.396,213.549,213.466,2003.791,-0.07,1998.374,0.083,1996.78,4002.166,4000.571,197.148,197.559,0.0003888207021,-0.0003279210741,0.00009742698814,0.00009746586764
16,99,0.8,9,99988267,50000000,2621168,2621080,2751066,590.375,588.754,587.163,25827905.8,3.212,26131571.69,1.591,25969658.55,51959477.49,51797564.35,22520.717,22459.613,21340.602,495831625.1,1180.115,502939792.8,1119.012,499472620.3,998771417.9,995304245.4,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.414,213.494,213.516,2004.141,-0.102,1997.553,-0.022,1997.99,4001.694,4002.131,190.371,192.025,-0.0001030367748,-0.0004777159557,0.00009743368103,0.00009742302511
17,99,0.85,9,100004586,50000000,2622286,2624175,2752339,590.392,588.044,587.054,25642908.41,3.339,25965575.08,0.99,25714620.45,51608483.49,51357528.86,22515.45,22409.746,21330.243,489262421.6,1185.207,496581385.7,1079.503,490938708.9,985843807.3,980201130.5,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.384,213.47,213.469,2004.097,-0.085,1997.787,0.001,1998.008,4001.883,4002.104,190.699,189.415,0.000004684520937,-0.0003981842797,0.00009745557223,0.0000974501823
18,99,0.9,9,100024562,50000000,2624463,2627467,2752156,589.309,588.108,587.077,25422941.51,2.231,25681909.94,1.031,25530580.29,51104851.45,50953521.8,22459.959,22388.593,21336.779,481241477.3,1123.18,487585086.1,1051.814,483836825.3,968826563.4,965078302.5,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.374,213.523,213.503,2002.687,-0.128,1996.567,0.02,1997.292,3999.254,3999.979,186.277,184.451,0.0000936754987,-0.0005995231917,0.00009742259187,0.00009740490848
19,99,0.95,9,100011781,50000000,2623662,2629361,2751059,589.535,588.399,586.827,25257353.69,2.707,25533824.28,1.571,25368405.49,50791177.97,50625759.18,22472.566,22380.651,21333.478,475605605.7,1139.088,481559962.2,1047.173,477201443.8,957165568,952807049.5,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.396,213.478,213.457,2006.435,-0.061,1997.479,0.021,1996.461,4003.915,4002.896,187.209,179.97,0.00009838047007,-0.0002857718416,0.00009742331299,0.00009744814801
20,99,1,9,100012086,50000000,2628304,2629787,2751651,589.483,588.433,586.922,25095502.94,2.561,25353815.67,1.511,25234245.73,50449318.61,50329748.68,22430.988,22378.406,21332.385,469576209.8,1098.603,474835515.8,1046.02,472045873.1,944411725.7,941622083,0.026,0.026,0.028,0.027,-0.001,0.026,-0.001,0.026,0.052,0.052,213.433,213.514,213.502,2003.523,-0.069,1997.414,0.012,1995.601,4000.937,3999.124,180.761,180.013,0.00005620556248,-0.0003231819842,0.00009738179801,0.00009742602357
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
 ,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> img/util30.csv <==
iteration,duration_upper_bound,unit_value_beta_params,unit_value_scaler,total_samples,number_of_slots,exp_total_acc,lin_total_acc,fcfs_total_acc,avg_exp_rev_per_all,avg_lin_rev_per_all,avg_fcfs_rev_per_all,var_fcfs_rev_per_all,exp_rev_per_all_gain,var_exp_rev_per_all,lin_rev_per_all_gain,var_lin_rev_per_all,var_exp_rev_per_all_gain,var_lin_rev_per_all_gain,avg_exp_rev_per_acc,avg_lin_rev_per_acc,avg_fcfs_rev_per_acc,var_fcfs_rev_per_acc,exp_rev_per_acc_gain,var_exp_rev_per_acc,lin_rev_per_acc_gain,var_lin_rev_per_acc,var_exp_rev_per_acc_gain,var_lin_rev_per_acc_gain,avg_exp_acc_per_all,avg_lin_acc_per_all,avg_fcfs_acc_per_all,var_fcfs_acc_per_all,exp_acc_per_all_gain,var_exp_acc_per_all,lin_acc_per_all_gain,var_lin_acc_per_all,var_exp_acc_per_all_gain,var_lin_acc_per_all_gain,avg_exp_util_per_slot,avg_lin_util_per_slot,avg_fcfs_util_per_slot,var_fcfs_util_per_slot,exp_util_per_slot_gain,var_exp_util_per_slot,lin_util_per_slot_gain,var_lin_util_per_slot,var_exp_util_per_slot_gain,var_lin_util_per_slot_gain,exp_util_per_acc_gain,lin_util_per_acc_gain,linrp_util_gain,exprp_util_gain,y_error_lin,y_error_exp
1,29,0.05,9,99996477,50000000,5723867,5593016,6316785,541.346,530.549,506.627,10282327.61,34.719,11405481.33,23.923,11033268.74,21687808.94,21315596.35,9457.361,9485.59,8020.042,102514218,1437.319,114932827,1465.548,112317875.9,217447044.9,214832093.9,0.057,0.056,0.063,0.059,-0.006,0.054,-0.007,0.053,0.113,0.112,183.127,184.067,184.27,3457.601,-1.143,3484.912,-0.202,3454.932,6942.513,6912.534,141.103,186.938,-0.001096217507,-0.006202854507,0.0001484595009,0.0001491022346
2,29,0.1,9,99992634,50000000,5754719,5644600,6319371,537.154,527.276,506.602,9948088.086,30.553,10928434.29,20.674,10580072.52,20876522.38,20528160.61,9333.467,9340.558,8016.057,97214313.28,1317.41,107789796,1324.501,105102285.5,205004109.2,202316598.8,0.058,0.056,0.063,0.059,-0.006,0.054,-0.007,0.053,0.113,0.112,183.309,184.108,184.243,3454.009,-0.934,3477.842,-0.135,3448.623,6931.851,6902.632,134.924,173.068,-0.0007327279734,-0.005069392053,0.0001483456254,0.0001489727406
3,29,0.15,9,100002427,50000000,5782573,5687915,6318713,533.548,524.401,506.798,9671391.195,26.75,10519411.6,17.603,10201839.58,20190802.8,19873230.77,9227.05,9219.781,8020.783,92795180.25,1206.267,101704790.1,1198.998,99194763.01,194499970.3,191989943.3,0.058,0.057,0.063,0.059,-0.005,0.054,-0.006,0.054,0.114,0.113,183.449,184.195,184.259,3455.512,-0.809,3473.077,-0.064,3446.986,6928.588,6902.498,128.186,161.138,-0.0003473371721,-0.004390558941,0.0001482975342,0.0001488577246
4,29,0.2,9,99992198,50000000,5803505,5718542,6319339,530.994,522.559,506.601,9425459.017,24.393,10200969.41,15.959,9909962.981,19626428.43,19335422,9148.822,9137.271,8016.046,88944913.5,1132.777,96915863.1,1121.225,94566800.8,185860776.6,183511714.3,0.058,0.057,0.063,0.059,-0.005,0.055,-0.006,0.054,0.114,0.113,183.542,184.196,184.254,3455.282,-0.712,3466.253,-0.058,3442.558,6921.535,6897.84,123.446,152.66,-0.0003147828541,-0.003864230899,0.0001482062738,0.0001487154483
5,29,0.25,9,100002932,50000000,5821759,5745799,6316575,528.557,521.115,506.8,9227366.184,21.756,9916216.07,14.315,9660849.853,19143582.25,18888216.04,9079.251,9069.76,8023.573,85774707.07,1055.678,92701336.19,1046.187,90608392.32,178476043.3,176383099.4,0.058,0.057,0.063,0.059,-0.005,0.055,-0.006,0.054,0.114,0.113,183.673,184.293,184.3,3453.917,-0.627,3462.261,-0.008,3440.993,6916.177,6894.91,118.611,144.855,-0.00004340748779,-0.003402061856,0.0001481355995,0.0001485926906
6,29,0.3,9,99999014,50000000,5840542,5776273,6320417,526.171,519.433,506.745,9043168.355,19.426,9648934.776,12.687,9417620.66,18692103.13,18460789.02,9008.847,8992.432,8017.51,82859625.71,991.337,88785395.11,974.922,86845268.06,171645020.8,169704893.8,0.058,0.058,0.063,0.059,-0.005,0.055,-0.005,0.054,0.114,0.114,183.715,184.285,184.232,3455.121,-0.518,3462.105,0.052,3440.981,6917.226,6896.102,115.315,137.747,0.0002822528117,-0.002811672239,0.000148190018,0.0001486441873
7,29,0.35,9,100012002,50000000,5854945,5797286,6317372,524.53,518.026,506.586,8874685.663,17.944,9441731.299,11.44,9212702.483,18316416.96,18087388.15,8959.825,8936.737,8019.9,80241489.99,939.925,85701382.53,916.837,83697322.56,165942872.5,163938812.6,0.059,0.058,0.063,0.059,-0.005,0.055,-0.005,0.055,0.114,0.114,183.866,184.346,184.282,3453.406,-0.416,3457.763,0.064,3436.965,6911.17,6890.371,111.642,131.403,0.0003472938214,-0.002257409839,0.0001480633318,0.0001485106417
8,29,0.4,9,99991883,50000000,5866312,5817146,6318078,523.002,517.074,506.827,8737923.412,16.175,9246933.565,10.246,9037153.21,17984856.98,17775076.62,8914.628,8888.068,8021.211,78014666.71,893.417,82806699.6,866.858,80939149.14,160821366.3,158953815.9,0.059,0.058,0.063,0.059,-0.005,0.055,-0.005,0.055,0.114,0.114,183.905,184.357,184.266,3455.252,-0.361,3457.904,0.091,3440.38,6913.156,6895.632,109.224,126.355,0.0004938512802,-0.001959124309,0.000148149735,0.0001485265652
9,29,0.45,9,99997760,50000000,5874995,5829694,6317262,521.757,516.255,506.615,8602278.153,15.143,9087446.742,9.641,8894548.455,17689724.9,17496826.61,8880.781,8855.416,8019.348,75920719.72,861.433,80441953.07,836.068,78723009.85,156362672.8,154643729.6,0.059,0.058,0.063,0.059,-0.004,0.055,-0.005,0.055,0.114,0.114,183.968,184.392,184.267,3457.518,-0.299,3454.395,0.125,3437.652,6911.913,6895.17,107.245,123.048,0.0006783634617,-0.0016226454,0.000148090183,0.0001484503798
10,29,0.5,9,100007406,50000000,5886755,5844156,6322266,520.761,515.381,506.652,8484243.976,14.108,8939084.899,8.729,8756444.296,17423328.88,17240688.27,8846.965,8819.401,8014.373,74036512.75,832.592,78200410.82,805.027,76607110.53,152236923.6,150643623.3,0.059,0.058,0.063,0.059,-0.004,0.055,-0.005,0.055,0.115,0.114,184.005,184.416,184.272,3454.39,-0.266,3449.921,0.144,3434.568,6904.311,6888.958,105.554,120.455,0.0007814535035,-0.001443518277,0.0001480197241,0.0001483501896
11,29,0.55,9,100000142,50000000,5895125,5856584,6319345,519.636,514.696,506.846,8389887.859,12.791,8803241.544,7.85,8635667.409,17193129.4,17025555.27,8814.693,8788.342,8020.554,72501230.64,794.139,76212700.56,767.787,74740875.04,148713931.2,147242105.7,0.059,0.059,0.063,0.059,-0.004,0.055,-0.005,0.055,0.115,0.114,184.047,184.437,184.275,3454.296,-0.227,3448.154,0.162,3433.601,6902.45,6887.897,102.992,116.589,0.0008791208791,-0.001231854565,0.0001479964758,0.0001483097788
12,29,0.6,9,100007787,50000000,5902961,5870621,6317889,518.63,513.955,506.582,8289525.464,12.048,8685500.556,7.374,8511792.787,16975026.02,16801318.25,8786.612,8755.384,8018.835,70977905.69,767.777,74501940.01,736.549,72844065.03,145479845.7,143821970.7,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.114,184.104,184.459,184.275,3456.043,-0.171,3448.137,0.183,3433.017,6904.181,6889.06,101.061,112.671,0.0009930809931,-0.000927960928,0.0001479838893,0.0001483094132
13,29,0.65,9,100004192,50000000,5909104,5879042,6319825,517.615,513.344,506.715,8205279.345,10.9,8568097.721,6.63,8406084.203,16773377.07,16611363.55,8759.983,8732.137,8018.2,69610825.04,741.784,72801321.99,713.937,71222288.15,142412147,140833113.2,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.115,184.115,184.436,184.281,3456.205,-0.166,3447.742,0.156,3433.837,6903.947,6890.042,99.931,110.634,0.0008465332834,-0.0009007982375,0.000147996743,0.0001482960897
14,29,0.7,9,100009880,50000000,5915401,5887232,6316674,517.087,513.08,506.59,8124710.716,10.498,8472915.76,6.49,8325812.997,16597626.48,16450523.71,8742.24,8715.995,8020.672,68367952.9,721.567,71342747.82,695.323,69938928.97,139710700.7,138306881.9,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.115,184.137,184.453,184.276,3455.065,-0.14,3446.855,0.176,3433.646,6901.92,6888.711,97.766,107.898,0.0009550891055,-0.0007597299703,0.0001479966424,0.0001482810356
15,29,0.75,9,99989149,50000000,5919252,5896894,6317383,516.846,512.982,507.018,8058711.044,9.828,8395140.759,5.964,8249451.762,16453851.8,16308162.81,8730.66,8698.252,8024.888,67220171.49,705.772,70100323.42,673.365,68682137.89,137320494.9,135902309.4,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.055,0.115,0.115,184.209,184.48,184.236,3454.059,-0.027,3446.844,0.244,3433.526,6900.903,6887.585,97.851,106.044,0.001324388285,-0.0001465511626,0.0001480261877,0.0001483129927
16,29,0.8,9,100005191,50000000,5923512,5904934,6317105,515.999,512.446,506.863,7993926.95,9.135,8308571.911,5.583,8163585.001,16302498.86,16157511.95,8711.477,8678.718,8024.082,66231948.16,687.396,68876840.37,654.636,67384643.52,135108788.5,133616591.7,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.219,184.494,184.274,3455.181,-0.055,3444.715,0.22,3432.387,6899.896,6887.568,96.452,103.672,0.001193874339,-0.0002984685848,0.0001479711133,0.0001482366068
17,29,0.85,9,100003681,50000000,5931094,5913035,6316749,515.621,512.185,506.782,7926571.623,8.839,8231583.999,5.402,8096713.257,16158155.62,16023284.88,8693.842,8662.279,8023.13,65184967.69,670.712,67691882.67,639.148,66336562.78,132876850.4,131521530.5,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.256,184.493,184.26,3456.649,-0.004,3443.662,0.234,3433.549,6900.311,6890.199,94.804,101.554,0.001269944643,-0.00002170845544,0.0001480074029,0.0001482252094
18,29,0.9,9,99995158,50000000,5934370,5916976,6318255,514.861,511.665,506.835,7867882.309,8.026,8154549.647,4.83,8025928.291,16022431.96,15893810.6,8675.505,8646.993,8021.368,64243324.87,654.137,66607865.98,625.624,65289716.46,130851190.8,129533041.3,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.26,184.493,184.261,3456.178,-0.001,3443.902,0.232,3432.333,6900.079,6888.51,94.32,100.853,0.001259083583,-0.000005427084407,0.0001479803889,0.00014822957
19,29,0.95,9,99996181,50000000,5938741,5924322,6318394,514.56,511.32,506.691,7810226.361,7.869,8091840.455,4.629,7965442.345,15902066.82,15775668.71,8664.127,8630.533,8018.99,63365169.25,645.137,65641064.65,611.543,64374958.59,129006233.9,127740127.8,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.278,184.493,184.245,3455.53,0.033,3441.753,0.247,3431.406,6897.283,6886.937,93.484,99.072,0.001340606258,0.0001791093381,0.0001479732534,0.0001481961834
20,29,1,9,99993939,50000000,5943333,5930049,6318866,514.032,511.344,506.766,7757880.437,7.265,8021955.573,4.578,7912769.511,15779836.01,15670649.95,8648.356,8622.406,8019.408,62518916.47,628.948,64617301.53,602.998,63490185.26,127136218,126009101.7,0.059,0.059,0.063,0.059,-0.004,0.056,-0.004,0.056,0.115,0.115,184.258,184.479,184.261,3455.09,-0.003,3440.525,0.219,3431.298,6895.614,6886.388,92.103,97.442,0.001188531485,-0.00001628125322,0.0001479580759,0.0001481568771
